HyVIC: A Metric-Driven Spatio-Spectral Hyperspectral Image Compression Architecture Based on Variational Autoencoders

The rapid growth of hyperspectral data archives in remote sensing (RS) necessitates effective compression methods for storage and transmission. Recent advances in learning-based hyperspectral image (HSI) compression have significantly enhanced both reconstruction fidelity and compression efficiency. However, existing methods typically adapt variational image compression models designed for natural images, without adequately accounting for the distinct spatio-spectral redundancies inherent in HSIs. In particular, they lack explicit architectural designs to balance spatial and spectral feature learning, limiting their ability to effectively leverage the unique characteristics of hyperspectral data in RS. To address this issue, in this paper, we aim to study the effects of spatio-spectral feature learning on the rate-distortion (RD) performance of variational HSI compression as a first time in RS. To this end, we propose to use configurable spatial and spectral feature learning blocks within variational HSI compression. To achieve this, we introduce spatio-spectral variational hyperspectral image compression architecture (HyVIC), a configurable variational autoencoder (VAE) for HSI compression. Extensive experiments on two benchmark datasets demonstrate that the trade-off between spatial and spectral feature learning is crucial for the reconstruction fidelity. Motivated by this, we also present a metric-driven strategy to systematically select the hyperparameters of the proposed model. In detail, HyVIC achieves high spatial and spectral reconstruction fidelity across a wide range of compression ratios (CRs) and improves the state of the art by up to 4.66dB in terms of BD-PSNR. Our code and pre-trained model weights are publicly available at https://git.tu-berlin.de/rsim/hyvic .

==> data/computational_complexity.txt <==
model       cr              psnr                flops           params
# pca       28.45618        53.02031326293945   1460000000      1
cae1d       28.857142857    48.952538482825375  12184042307584  3852482
sscnet      32.0            43.2428080505795    70831587112     8068082
cae3d       31.6862745098   39.06108974227706   92151756708     485371
hycot       28.857          50.257              5343416724      398069
hycass      28.86           49.719              14099709952     430289
verdu       35.926380368    48.150684931506845  291667968       13960000
linerwkv    29.49565217     52.810615199034984  52428800000     900000
hyvae       16.83333333     43.806451400743555  438728219648    25167947
btcnet      119.70370370    38.53309023950907   141862735106    12601681
meanscale   1335.7257379    44.02959816636367   53507520000     19472298
ours        25.3538         52.85995545150717   351376932864    74595402

==> data/ours-imagewise_crs.txt <==
3620.9715536105036
3739.624858757062
3852.81490104773
3834.9571263035923
3795.3761467889904
3778.0456621004564
3589.553145336226
379.27664451065783
404.0
512.5550565277993
554.7381830372109
364.2090899086607
3436.7268951194183
3620.9715536105036
3817.264129181084
3581.78354978355
3795.3761467889904
651.2333726879182
680.2811921891058
637.6816955684008
658.4894548348587
657.8350228582786
692.5231219920486
710.3601631251341
708.8387234953952
649.571736997056
684.6437732726521
618.3796711509716
610.9595717186635
403.9506896130843
608.0411537754915
388.90340775558167
653.9355858525983
579.3047435673026
407.38158542589855
515.6696790277346
414.88880531528145
630.0338853988197
669.8174458611617
663.2400801603206
602.1775836972344
690.6444073455759
706.2671788305591
487.9929224417576
692.0886658301965
689.2061640982924
696.6045043148812
687.0599958480382
705.3640238704177
718.5340859748154
651.8747291707701
585.2463306808135
575.7773138482951
541.7528237027336
538.6666666666667
487.7052755673446
478.3303945656887
580.3205330527793
603.7154323239694
494.18665073913695
636.3330128821381
573.5819757365684
662.5761761761761
530.3794871794872
812.163926380368
567.095270733379
762.9248501613647
704.9133120340788
890.8662180349933
595.8890889449046
574.4780420065961
488.56923531148504
496.55933983495873
473.20102945381757
629.1954372623574
524.080443388757
580.5241185756885
360.5979516234474
546.0432271902326
472.3231054659626
592.581557743957
710.2077253218883
570.9104709332413
612.882962962963
513.6687878317554
491.6173499702911
566.0283906276724
654.9709083712646
679.7223249127131
683.3714639686145
539.1053917576153
454.1119648737651
698.8108108108108
409.4479772361747
380.1042839094981
756.1270276445053
679.303776683087
552.7000668002672
695.4334944316033
668.329563812601
505.8954448180985
591.4167262330236
432.2277654433851
463.5249299719888
459.8538279838822
350.66412375503285
599.3422672944586
556.1364476558562
491.982756057678
532.5129525341914
426.2160978750805
400.7711310244611
450.8948228882834
390.23322721377195
383.05185185185184
376.64367816091954
443.40407288317255
545.5032141091149
741.8892624971979
433.019494962711
727.8574884539257
710.9705692803436
498.72935503315244
434.78297425118234
446.09354360425937
440.8642600239776
500.3126228269085
545.7730870712402
531.5721169290074
481.7420669577875
562.6603196191771
364.16901408450707
408.33658235657003
400.0444820500423
488.28090882266156
476.4710624820041
729.461758871501
659.8022328548644
703.5646258503401
780.0065991044072
919.8354641467482
854.5231087012652
870.938947368421
894.9616008653326
496.4848484848485
638.7894228913337
521.2739014017956
837.4412955465588
425.61316872427983
2675.479385610348
417.0848141146818
559.8051420838972
484.3506512512805
464.3704223375895
463.7847533632287
405.1870714985309
392.0360104240701
494.7037369207773
436.56087587389527
755.7816853162823
439.10945999734645
441.0405117270789
474.9667049368542
561.419508057676
563.1390165050195
455.6750653999724
498.72935503315244
447.72294372294374
534.3183726186631
614.3619825505848
573.5819757365684
643.0091315329317
574.4780420065961
531.4867512445801
625.7455095481188
621.515117370892
769.1303741575645
494.8516746411483
794.042226487524
426.38082968307134
614.3619825505848
2853.0758620689658
2320.875175315568
3263.8737672583825
3458.2737722048064
2280.8876636802206
2312.765897973445
873.4674056479283
2193.2193505632868
594.9250404458027
683.5125980999587
672.5397276976224
646.1475985942991
654.7117705242334
672.2665041641276
657.9658051689861
678.8857435897436
692.0886658301965
673.771986970684
693.1032460732985
694.8494646231367
678.4682246822468
630.5140026671747
684.7854334781708
701.3282475100657
700.289462547609
682.6666666666666
520.945694947269
579.812193412754
616.9962714392244
685.2107660455487
714.8095032397408
728.8192028187623
707.0215765861996
732.6916094753154
682.8075097998762
768.2376973073352
738.9077919178388
738.5779959830395
555.6695768972464
749.2796015395064
500.3126228269085
692.8130625915846
720.2541893362351
628.9562903838845
679.303776683087
566.2220701454235
551.5946666666666
620.1176691024921
587.6363636363636
558.2941970310391
571.3046780597273
418.24440793630737
466.6621545403271
438.52762687160464
415.1490215755143
588.3676444444444
557.2601448055228
473.8107372942019
487.9929224417576
520.7817466561762
494.18665073913695
395.0307949391263
417.03225806451616
1008.0925982333231
1223.9526627218936
1127.2370572207085
924.2021781625244
1034.5633010315723
1017.0768285187461
2239.2205683355887
1289.2746396571874
1284.2716336825765
386.90296937105444
1327.0120288692863
418.24440793630737
647.2849599061217
385.3712156497439
410.8202581926514
367.68892345294967
483.2897196261682
412.0991159257876
452.43581681476417
374.2585095555807
444.5953788285868
409.8536222910217
791.3840267814443
486.6296132921629
698.5158294639089
702.2210906004668
610.1710914454278
844.2775510204082
826.9785107446278
753.3730935579331
736.4414775255897
748.4323835368612
782.2188607894115
668.1946295174643
530.1246195739228
534.6636510500808
598.0426454644019
594.3908045977012
641.7622648826837
597.6106897797039
659.6707195535181
704.9133120340788
3517.075451647184
3270.324110671937
3404.9053497942386
468.31300410358
3577.911351351351
353.7753073222876
454.42372648633807
567.5815469044761
428.92275790565066
917.7947864669995
3429.60414507772
3067.2548656163117
3244.6745098039214
395.07795153396205
349.1473784154447
380.41011494252876
432.2277654433851
363.28957189901206
373.70912375790425
444.6551121859465
389.2235681524168
331.1223611805903
340.4204896111911
435.35490660352536
385.10216430067493
345.5385257882648
340.70084414247475
338.1595994686829
317.79988477050125
313.6436694465504
280.3293240725055
355.5234719089053
331.2217774219376
335.75814142233946
301.8301869585043
329.73677393643516
295.94634713404275
284.42488827775867
307.6378509016546
393.0603325415677
300.6238532110092
282.3622557802235
268.5247870182556
677.9123310118804
314.7772493817767
319.0252554463081
408.33658235657003
363.48907193849533
368.2617113608546
342.81831365237207
341.5799360099082
1123.7921901528014
3843.865272938444
3524.566560170394
3461.8912133891217
1383.0204763894694
464.17503506311357
2783.488645920942
900.807838867719
3843.865272938444
2358.9223093371347
3270.324110671937
334.60398341927004
446.755939524838
427.04103225806455
779.8228086710651
496.8575288995646
1231.2380952380952
2377.5632183908046
629.4347660707493
2158.883235485975
2681.9837925445704
3380.5597548518895
1237.2216822429907
2903.129824561404
3064.4148148148147
3502.18835978836
3617.0142076502734
3760.872727272727
1777.4264232008593
2085.4240705734087
1013.3398652786283
3387.480040941658
1541.4848625989755
1910.8360277136258
2240.7366283006095
2557.6259659969087
1243.2637114951165
699.8452104038909
799.7989366843887
768.5945192754297
734.96957583833
1154.7690160502443
767.3470901924414
792.331338281063
826.9785107446278
1288.2709225379524
2109.348629700446
1177.3632159373888
388.49254607348286
377.58904734740446
506.66993263931414
885.6216216216217
1068.6367452373263
661.1202556931681
707.6262561471029
695.8721614802355
666.9826682789198
707.7775876817793
794.4234277484397
759.2493691213581
798.2556681138446
873.2369393139842
3505.898305084746
551.502749541743
416.29786163522016
950.7520827348463
462.61783617556614
405.6340237774237
498.8797105818511
419.30419358925633
488.56923531148504
489.21921655580195
431.8893383792249
420.58304740119456
469.1095676824947
415.04489591171307
424.95737031330253
452.93116189954844
429.089589005575
515.7500389590151
429.702414957154
478.67630893838594
387.3558052434457
435.64143740950374
425.06652966863606
427.5375274512337
352.3440860215054
385.685584430719
519.9635506677141
423.8688524590164
530.9751323600193
433.1895287958115
457.7549100968188
422.6779054916986
466.9255079006772
438.93474801061006
505.81812624178514
491.3983667409057
451.01771599890975
448.39019103102567
492.7885646217986
446.99729875742844
431.1578947368421
382.34380776340106
365.1332744924978
404.0
796.9101854081388
409.39732805541814
534.6636510500808
414.8368012033091
380.9355432780847
329.96689930209374
325.00913286850636
446.87658655144475
427.15126484254006
442.9886226743408
559.9945854483926
445.2533297457285
564.0988580194307
329.73677393643516
402.0857732960758
388.62940347581025
544.605561954912
407.53207733037806
466.33338030153584
641.3891472868216
396.7355550227763
625.6272211720227
408.74002717055697
400.86821705426354
518.0103302551261
618.8421839940164
666.7139403706689
484.2797775826749
1181.5665833630846
528.516129032258
516.7970018738288
837.0177035913
344.85443367719074
434.6116874589626
399.85115379968585
509.71322963191125
516.7163153786105
496.11272672762703
436.1581444385872
522.3434343434343
537.5293162254344
476.1283268594447
474.8985507246377
534.14590058102
472.3231054659626
441.45231425903694
451.5099590723056
509.0076899415564
460.42960489705064
479.09206716850036
829.0501002004008
803.8785523439398
889.908039795644
593.2188564258828
658.2275258552108
517.3625136782867
830.2980431510287
348.15569114243635
376.00181776868897
435.8135370028971
372.3636363636364
424.3035897435897
392.68723303274794
362.0971553610503
402.1346294046172
374.80951302378253
417.98029805506445
387.7642647920328
393.10701983608504
438.2953251225003
507.21348659003826
503.05031159750723
461.97208263539926
510.5782165998148
508.85116851168516
478.19216876173965
479.8561693489923
484.7763292807968
476.8829971181557
500.1614024482394
553.5320287673525
518.578502036979
638.4197530864197
396.1182525433872
428.4230420711974
368.4256929756206
566.6098270844034
505.7408312958435
437.2530056810675
744.0575539568346
501.98210222963746
752.1745454545454
531.5721169290074
664.4384661714515
601.4115936761766
719.4713043478262
625.0364494806421
611.4110474782931
599.8854449882183
562.2779476724431
721.510355352082
672.5397276976224
440.981745502998
381.46242508068235
379.62468456067904
413.4892553723139
398.3591718825229
423.6518177163339
477.98497978047374
455.86336088154275
423.43500511770725
443.28529332976154
443.8798283261803
463.2653975363942
418.03309334343817
492.86195085629186
449.30328536519147
404.0493224270541
392.594068801898
371.7362686734809
361.3065502183406
441.0405117270789
413.3859605296028
313.4654290585338
355.6380829572319
454.9859774539455
436.04321475625824
616.4216800149004
518.4972583424723
453.1171960569551
483.2897196261682
426.1063473670658
400.7226056423296
433.3596962157916
377.8476995090764
367.0771960958296
403.55663943421536
414.6808670592657
500.84261501210653
474.2860418458011
447.4808004326663
530.9751323600193
504.81513117754724
401.5978643368523
500.1614024482394
520.3723270440252
381.46242508068235
396.49790343836105
369.206604194556
355.6763030628694
372.3636363636364
356.09726705401334
369.206604194556
395.17229850746264
447.42030552926866
458.89739323349977
406.98081652729957
389.2235681524168
398.0716863122444
423.8688524590164
404.939190015906
457.31214591681635
442.3964710600187
466.79379407616364
378.5391741965001
389.6359783376501
522.6734049273531
612.882962962963
497.9040168497066
576.5797909407665
504.81513117754724
386.76732499707845
474.4220183486238
413.95472170106314
452.99315630988224
467.91573589707343
446.39438899379553
450.71060874302054
433.75727391874176
520.617901525877
510.972363748649
488.1368731563421
516.7163153786105
521.8492589088615
497.9040168497066
512.2377340968891
528.1787424194064
536.0492387431163
514.3073815073815
499.48204044672497
515.9912690988463
480.4831591173055
475.92292205924645
496.4848484848485
483.00758902510216
405.9325401692629
771.1015843429636
916.77783933518
917.5403382312171
806.4249512670565
752.0036355373779
694.1208053691275
770.562980209546
758.7271893626777
744.7272727272727
870.2519063896924
600.6475499092559
623.1534550932028
612.6560533135876
560.0893552208495
3210.056256062076
583.2865703207614
458.1351052048727
690.7885618868712
2389.5797833935017
440.981745502998
394.7951807228916
377.0298473456368
628.1207060163218
1491.4682289319514
362.53346478256105
388.7663573358393
397.21171387421987
1709.4876033057851
402.3301726233892
371.9033599280818
372.3636363636364
366.1431574289191
374.89442682374266
386.5866137133512
441.3934382502001
447.1784893933252
386.9934518241347
424.19482184055374
438.9929698899058
397.7846153846154
415.93163252482094
442.81081081081084
440.27777038712253
3648.917309812569
367.2808789257574
421.38629997453523
380.0606338998622
385.8654541214877
402.917944971999
420.9575171712033
381.11100875172735
372.78305924757825
388.8577135471742
383.80702771657195
366.3052573325955
377.3737742303307
413.1279490700287
384.74401302022784
384.16343586767266
409.5493132038114
378.6691075514874
390.83230987246105
426.54568887743267
401.06253029568586
403.75356837867514
317.6168905950096
516.393821188953
325.1687954411476
339.3036702891122
808.5922306376741
1687.694033656298
2895.510061242345
2865.4268398268396
3597.3565217391306
3110.496240601504
3116.3540489642182
3182.276923076923
2622.4786053882726
1872.9869835880024
2865.4268398268396
2215.239625167336
2753.384359400998
3101.750702905342
3216.295432458698
2579.5541699142636
2976.2302158273383
2097.318124207858
2497.787169811321
2161.7034617896797
2610.0694006309145
2228.66531986532
1457.9594713656388
2579.5541699142636
2553.679012345679
1671.49898989899
1805.547190398254
1477.4857142857145
1966.4693998811645
1612.0642961519727
1855.1390134529147
1927.5294117647059
2325.7680955727337
3072.950789229341
3167.0507177033496
1796.7252985884907
2947.0774710596615
1795.7504069451982
1355.2694512694513
958.7392815758981
1751.09417989418
512.634448574969
2291.94459833795
440.80554075652634
611.4110474782931
628.597910731244
450.95626107099065
3577.911351351351
3710.2780269058294
529.276827122981
3677.2977777777774
3677.2977777777774
1782.2121701669357
3875.372365339578
865.4728033472804
2227.165545087483
481.60186263096625
613.2236427644988
573.6814005893569
634.5030674846626
475.6493245185398
655.8795085216012
533.2852078633581
567.6789022298456
778.5386967772289
596.963924963925
533.027540666774
448.45094850948504
493.30272767923685
462.1010890812622
386.54146227516935
318.5339749759384
487.3461934913857
377.11577028258887
1862.4468204839616
1749.2431289640592
2153.264801561483
1721.939646201873
1503.6656065424806
1365.8968221213372
957.3526178767719
686.3475736209042
655.8795085216012
711.7350537634409
805.6397273612464
920.6030598052852
1065.1972964274219
1086.886042692939
1151.9554472676646
773.0829245503387
885.1479005081572
768.7730545876888
737.9192865105908
789.8730310262529
493.15571449858436
402.7218301289852
378.23634285714286
409.1948565776459
385.05735892961025
499.9347432024169
395.31390348781656
427.3719008264463
410.9733018750776
409.29606727677464
493.22921013412815
426.9859372984131
388.40136134256545
432.0584856396867
419.62317738049956
422.46208833290785
395.5974181209658
402.7218301289852
342.5344649140965
424.6847170537662
456.5551110498
397.97594997594996
448.45094850948504
397.9280990741854
378.0203312392918
401.01393432691145
373.24551708582385
369.3714285714286
353.47303214781584
458.38891966759
340.52556847412285
410.005946481665
431.49517601043027
427.48230431413066
451.3867975995635
474.8985507246377
393.2938799762329
378.8424908424908
391.7112084270328
429.6466311826561
444.5953788285868
366.54867648687565
339.86116245635657
378.27957480854957
394.5598474010491
415.2531994981179
432.1713241055106
453.8006307418072
354.60923604414444
364.85150479550214
338.194154915185
478.4687003035998
437.2530056810675
387.21984321984326
394.93651551312644
425.6679099678457
449.54740559630534
412.97329673072124
263.4167462591532
1822.4493392070483
1908.632064590542
1233.9925428784488
628.597910731244
404.394916911046
694.4120856063785
830.9234245543561
635.5997695410025
581.544192584783
535.6154717591844
375.7030309910319
482.79620714806714
496.8575288995646
469.9088456623598
484.06728097118616
517.3625136782867
534.6636510500808
495.5184907920347
494.8516746411483
511.44614433626947
536.5706874189365
713.7304291567824
673.3607324516785
793.8517630127129
362.37468520748934
324.75399862623885
319.30226724553785
328.5257097478658
368.8362866376909
314.41839255177655
346.8058262600859
345.5024532832237
352.94529167111017
332.11921726041146
343.3161825726141
423.5975937539998
317.6473749880027
350.2929720575783
304.8045680604163
311.45943911161305
551.8706019676505
392.920337172029
517.0392126230277
419.72961318960046
437.4842035690681
396.30798706741706
399.80285093017636
384.9677794579504
361.82005028971247
417.24256177508823
442.04193936156
481.1817388775807
320.1361965563939
383.85154256553005
487.4897628516718
650.5932769805387
584.1101306036004
641.3891472868216
537.9661898569572
561.6100458170711
578.6969749956286
494.03911031497233
561.8007129519606
863.2154407929055
777.624060150376
757.6849816849816
776.1651031894934
769.6669767441861
529.361484325016
718.2222222222223
1712.1407139161927
1304.006304176517
2021.727550397068
1588.084452975048
1870.8694177501413
1358.0500615510875
1082.265533028123
1206.9905178701677
1252.2012864169506
1667.2886649874056
1194.7898916967508
2221.186577181208
1039.7637448947535
949.1161456839691
1224.4054753977064
1526.5535055350554
3119.2912346842604
976.8500590318773
1590.3738587217683
1974.6825775656323
1492.1406672678088
1335.5803066989508
2314.3832167832165
1657.269904857286
2482.7966991747935
1269.9800460475826
1131.0895420369104
1631.9368836291912
1346.4475183075672
622.2162060537695
968.2761849034523
1743.713382507903
432.340692357936
447.2993647790242
742.2220228750841
3558.6752688172046
3665.0808416389814
612.7694871320126
930.4380095586167
296.47657439756335
415.04489591171307
370.2805996867308
539.4568867155664
451.4483699358887
435.8135370028971
1149.1555555555556
624.6825217063042
635.5997695410025
478.05402282247576
465.74275260343376
468.3792810642513
514.6272741408801
510.972363748649
452.4976756904567
522.0138801261829
494.11286951328754
475.5126436781609
515.8304239401497
456.3033227629946
421.38629997453523
385.1469801000815
973.6887319799941
983.5268945022289
1085.4601508691374
539.8088403196869
2539.9600920951652
1665.6104680422748
1550.1489461358315
2848.165232358004
1339.3638203156615
808.9875336103642
1433.333910783889
576.278600034825
1474.195100222717
1591.1384615384616
1892.2630074328188
1831.5262866629773
2039.166974738139
888.9519204942251
618.4952345356008
753.3730935579331
899.3391304347826
870.4807995791688
2726.1680395387148
2068.48
2124.2413350449297
442.6923488496522
471.98630918425556
427.3719008264463
433.5867941831521
499.10541396471115
3254.2458210422815
538.1411382113821
508.85116851168516
537.0931515741642
1096.6096752816434
1806.5327510917032
1838.6488888888887
438.063269358041
383.98514908922147
439.517662682603
350.58983050847456
392.26834182766385
385.281490104773
365.65771737929515
345.9358210515313
481.7420669577875
433.0761580738027
375.06436990027197
442.3964710600187
387.7642647920328
465.21900477930836
504.6611771881672
441.9238883696088
493.7442935998807
406.2813650871593
480.9719517511989
534.8364576599871
500.7668331063701
525.2448817647993
583.3893883306891
626.9308581170676
648.4263322884012
993.8642642642643
736.2776418242491
732.8538529672277
930.6996625421823
860.5221008840354
937.8203457069992
1585.8016291327262
1202.1678169269887
764.1579311937196
873.0065945660775
756.6456332876087
1021.7869712874344
726.8983088073797
598.3670222382932
486.3435709037472
673.4977614977615
798.8336953898141
630.6341463414634
813.5614552605704
1149.1555555555556
480.0649840440963
451.01771599890975
509.0076899415564
711.4290627687016
3773.7377423033067
3107.57558685446
3731.1927846674184
3628.9122807017548
3795.3761467889904
3697.841340782123
3609.1254089422027
403.45824698281115
343.28057255471424
327.16172400158166
343.81549968834406
377.3307490594003
343.06706748211883
319.48720919007627
352.6068612827616
366.58927780239253
426.82073768377614
369.1242471559224
359.50119487290897
366.71113573407206
333.52494205381436
2744.2520729684907
2626.6412698412696
2164.531066056246
1977.041816009558
1947.9505591524423
2690.7056910569104
2913.3521126760565
2760.273561301084
3185.339749759384
2293.5329175329175
2530.250764525994
2287.192812715964
3087.283582089552
2831.1103507271173
2915.9189427312776
2778.8144416456757
2790.5295109612143
2143.502590673575
2435.296541574687
3306.261738261738
2567.5469356089993
2227.165545087483
2357.2421652421654
579.812193412754
1054.674314850223
691.0770515765296
647.9185591229444
563.5225608717861
623.8582469368521
598.5834689817327
820.2151177199504
676.2501021659174
694.8494646231367
476.0598388952819
672.8131734092295
424.24919882066405
688.4892864572499
548.8504145936982
842.7725999490705
545.8631040738908
617.8025014000374
727.6974494283202
692.2334239698808
527.3371574251115
564.5800068236098
388.2646644767715
719.0023897458179
669.953036437247
449.0594301221166
501.98210222963746

==> data/ours-imagewise_psnrs.txt <==
54.58805847167969
55.106651306152344
60.28334045410156
57.28582000732422
57.1635627746582
56.49928283691406
54.86595916748047
48.48539733886719
49.046836853027344
50.02521514892578
50.54248046875
48.75511169433594
54.53337478637695
54.2570915222168
57.38908386230469
55.394954681396484
55.481712341308594
53.01551818847656
53.319969177246094
53.09086608886719
53.18071365356445
53.210208892822266
53.24335479736328
53.7978630065918
53.515140533447266
53.04268264770508
53.27162551879883
52.67617416381836
52.14391326904297
48.932987213134766
52.92483901977539
49.03422546386719
53.18851852416992
50.84245300292969
49.482765197753906
49.39646911621094
47.514503479003906
51.77276611328125
53.454872131347656
53.13935089111328
49.86162185668945
53.070919036865234
53.49911117553711
49.05850601196289
53.507484436035156
52.947113037109375
53.35749435424805
53.35702896118164
53.348976135253906
53.39971923828125
53.056922912597656
52.229740142822266
52.385101318359375
50.47926330566406
50.28129196166992
49.82427978515625
49.48817825317383
52.646446228027344
52.7695426940918
50.017696380615234
53.22334289550781
51.501258850097656
53.2502555847168
50.58318328857422
53.8399772644043
51.25927734375
53.19175720214844
53.48188018798828
53.03424835205078
50.244712829589844
49.91402816772461
50.82671356201172
51.09375
50.514957427978516
51.61273956298828
51.136688232421875
51.42236328125
47.98286056518555
51.39229965209961
50.504547119140625
51.528533935546875
52.07118225097656
51.305870056152344
51.568546295166016
50.88725280761719
50.9218864440918
51.83403015136719
51.729469299316406
51.94472885131836
52.15122985839844
51.504722595214844
50.27565002441406
51.872032165527344
49.41154479980469
48.128849029541016
52.259193420410156
52.08424758911133
51.02796173095703
52.39620590209961
52.351898193359375
50.501129150390625
51.805572509765625
49.99945831298828
50.31409454345703
49.68498229980469
48.11594772338867
51.092811584472656
51.055171966552734
50.590877532958984
51.41002655029297
48.437957763671875
49.21699523925781
49.555450439453125
48.548675537109375
48.96373748779297
48.22735595703125
48.768741607666016
51.08345031738281
52.43458938598633
49.41703414916992
52.308616638183594
51.80913543701172
50.04237747192383
49.67164611816406
49.43552017211914
49.73701095581055
50.11260223388672
50.6270866394043
50.74718475341797
50.361515045166016
50.42610168457031
48.62496566772461
49.19258499145508
49.41189956665039
50.66142272949219
50.44097137451172
52.57192611694336
52.27156448364258
52.894004821777344
52.158958435058594
52.76380920410156
52.315128326416016
52.933677673339844
52.850791931152344
50.236045837402344
51.63432693481445
48.01994323730469
50.41648864746094
49.608909606933594
55.89211654663086
48.33237838745117
50.30750274658203
49.52023696899414
49.45317459106445
49.60090255737305
48.93205261230469
48.80931854248047
49.63023376464844
49.338348388671875
51.18902587890625
49.25735092163086
49.66163635253906
49.72809982299805
50.65179443359375
50.40186309814453
49.43199157714844
49.75593566894531
49.47532653808594
50.45675277709961
50.72761535644531
50.58924102783203
51.234352111816406
51.062564849853516
49.807586669921875
51.11536407470703
51.138633728027344
51.10737609863281
49.700164794921875
51.277496337890625
49.13680648803711
50.35230255126953
55.10888671875
54.57505416870117
55.44171142578125
56.13148880004883
54.114219665527344
55.020748138427734
50.19825744628906
55.11468505859375
51.09850311279297
51.74421691894531
51.54820251464844
51.664344787597656
51.677616119384766
51.54671096801758
51.791664123535156
51.982826232910156
52.01121139526367
52.051116943359375
51.97297668457031
52.016807556152344
52.008819580078125
51.5312614440918
52.14606475830078
52.084190368652344
51.9786491394043
51.13047409057617
50.52001953125
50.72030258178711
51.318504333496094
51.97818374633789
52.029972076416016
51.89305114746094
51.74513244628906
51.82771301269531
52.14361572265625
52.233497619628906
52.46477127075195
52.373477935791016
50.961097717285156
52.40373229980469
50.470890045166016
51.96751403808594
51.941932678222656
51.49638366699219
52.079795837402344
50.66526794433594
50.81202697753906
51.50393295288086
51.3786506652832
50.972049713134766
50.63283157348633
50.544498443603516
50.72362518310547
50.03325271606445
49.60647964477539
51.373016357421875
50.63280487060547
50.290748596191406
50.48142623901367
50.8477783203125
50.99619674682617
49.478912353515625
49.77587890625
53.73759841918945
54.58266067504883
54.392616271972656
54.0020637512207
55.033599853515625
54.45376205444336
55.842166900634766
55.071102142333984
53.97001647949219
49.40476608276367
54.08094787597656
49.41929626464844
51.726619720458984
49.17605972290039
49.73408508300781
49.172428131103516
50.512657165527344
50.175048828125
50.35040283203125
48.987388610839844
48.12748718261719
47.67987060546875
51.14033126831055
50.063819885253906
51.36199951171875
51.259429931640625
51.08363342285156
50.63213348388672
51.4649658203125
51.08441925048828
51.299076080322266
51.57637405395508
51.476280212402344
51.371639251708984
50.42448806762695
50.7001953125
51.23900604248047
51.4731330871582
50.856510162353516
51.02239990234375
51.10478210449219
50.77014923095703
53.296173095703125
53.166770935058594
53.401885986328125
48.73100280761719
53.474365234375
48.40347671508789
46.93315505981445
48.95745086669922
48.76222229003906
50.521461486816406
53.32085418701172
52.862030029296875
53.090232849121094
49.07769012451172
48.25933837890625
49.05845642089844
49.70437240600586
48.660377502441406
48.99593734741211
50.028282165527344
48.711273193359375
48.455352783203125
48.622501373291016
50.068485260009766
49.420589447021484
48.122650146484375
47.36157989501953
47.95550537109375
46.9932861328125
47.374114990234375
46.261512756347656
48.10087585449219
48.219329833984375
47.81032180786133
46.613197326660156
47.770320892333984
46.4241943359375
45.99175262451172
46.970462799072266
48.617027282714844
47.16447830200195
46.79517364501953
45.5619010925293
49.97307205200195
47.740692138671875
46.33641815185547
49.37144470214844
45.011680603027344
48.85102844238281
48.539573669433594
48.62030792236328
51.55693054199219
56.64336395263672
55.95413589477539
53.85186767578125
53.08167266845703
47.89820861816406
54.59367370605469
49.21099090576172
54.624088287353516
53.3834228515625
55.56712341308594
48.42270278930664
48.66554260253906
47.17861557006836
50.47214889526367
48.46490478515625
51.86960220336914
53.78469467163086
49.549278259277344
53.96539306640625
54.124420166015625
55.017974853515625
51.91986083984375
54.17388916015625
53.836509704589844
55.39747619628906
54.099063873291016
55.1837158203125
49.5424919128418
49.985591888427734
49.560768127441406
53.33340072631836
49.659088134765625
52.145511627197266
51.937896728515625
52.398521423339844
50.27928924560547
49.37803649902344
49.038414001464844
49.09858322143555
49.11589050292969
50.0543212890625
48.85125732421875
49.67735290527344
48.781639099121094
50.62549591064453
51.22563552856445
50.11491012573242
48.091468811035156
48.051395416259766
47.3143424987793
52.83631134033203
52.913780212402344
50.664947509765625
51.16081237792969
51.01385498046875
51.49534606933594
51.36370849609375
51.68815612792969
51.59168243408203
52.58287048339844
52.062374114990234
53.3115234375
48.35063552856445
47.48265075683594
50.560855865478516
47.3232536315918
47.19419479370117
48.518733978271484
47.02799987792969
47.9232063293457
47.96686553955078
47.254188537597656
47.58926010131836
47.978511810302734
47.331729888916016
47.33687973022461
47.90519332885742
48.087013244628906
48.22090148925781
48.501556396484375
47.99419021606445
47.59930419921875
47.805572509765625
47.883304595947266
48.560516357421875
46.824745178222656
48.064697265625
48.47211456298828
48.077457427978516
48.66632080078125
47.870845794677734
48.44548797607422
47.41051483154297
47.54560089111328
47.07361602783203
48.49636459350586
47.74009323120117
47.99550247192383
47.41599655151367
48.306522369384766
47.88235092163086
48.098175048828125
46.93179702758789
48.547401428222656
48.91738510131836
50.64032745361328
48.857261657714844
48.92528533935547
48.17987060546875
48.71551513671875
47.54944610595703
47.638694763183594
49.416351318359375
49.30298614501953
49.21484375
49.636924743652344
49.482582092285156
49.87208557128906
48.04842758178711
48.94322204589844
48.860557556152344
49.367958068847656
48.91511154174805
48.50019073486328
50.717403411865234
49.04718017578125
49.440208435058594
48.892276763916016
48.974754333496094
49.551429748535156
49.990196228027344
50.097286224365234
49.80537796020508
50.50121307373047
48.432395935058594
47.53168869018555
47.828697204589844
46.42176055908203
50.146385192871094
49.02718734741211
51.383419036865234
51.52138137817383
51.37632751464844
50.6140022277832
51.539554595947266
51.83306121826172
51.33427810668945
50.96550750732422
51.60809326171875
51.662315368652344
50.84370422363281
49.5580940246582
51.56086730957031
50.65227508544922
50.129581451416016
51.160850524902344
51.969276428222656
52.44081497192383
50.394168853759766
50.79059982299805
48.187644958496094
52.04598617553711
48.357154846191406
48.65943908691406
49.713905334472656
48.59150695800781
49.98566818237305
49.22962188720703
48.6273078918457
49.11087417602539
48.989097595214844
49.942596435546875
49.193397521972656
49.163230895996094
50.003562927246094
50.48956298828125
50.446231842041016
49.91378402709961
50.649627685546875
50.74529266357422
49.988441467285156
50.244056701660156
50.720802307128906
50.41108703613281
50.38108825683594
50.620548248291016
50.607879638671875
49.869102478027344
47.9775505065918
48.45306396484375
47.093589782714844
49.83549118041992
49.03385543823242
48.135276794433594
50.72163391113281
49.05055236816406
51.071197509765625
49.65250015258789
50.66529083251953
49.787994384765625
50.91683578491211
50.72926330566406
50.880615234375
50.87378692626953
50.177635192871094
50.99628829956055
50.94565200805664
49.474205017089844
49.25493621826172
49.35524368286133
49.270694732666016
49.537784576416016
49.78461837768555
50.098052978515625
50.08335876464844
49.42695617675781
50.06736755371094
50.54114532470703
50.14459991455078
49.94758605957031
50.584449768066406
49.96649932861328
49.25
48.784976959228516
49.091880798339844
48.908729553222656
49.974273681640625
49.17209243774414
47.28057098388672
48.527610778808594
49.45100402832031
49.80731964111328
51.18800354003906
48.591609954833984
50.071876525878906
49.19598388671875
49.95868682861328
49.280921936035156
49.35979461669922
49.12688446044922
48.6259651184082
48.805973052978516
48.95576477050781
48.792762756347656
48.64514923095703
48.895729064941406
49.52857208251953
49.15312957763672
48.440704345703125
49.19414520263672
49.56416320800781
47.72320556640625
48.111419677734375
47.89981460571289
47.902828216552734
47.66498947143555
47.34885025024414
47.201011657714844
48.56656265258789
49.1041259765625
49.09324264526367
48.041412353515625
48.01539611816406
49.059120178222656
48.68586730957031
48.457305908203125
49.51936340332031
49.37751007080078
49.45259094238281
47.904632568359375
48.6751594543457
49.72482681274414
50.2074089050293
49.33740234375
50.26941680908203
49.407806396484375
46.74260711669922
47.20021438598633
47.0474853515625
47.02202224731445
47.100990295410156
49.62583923339844
49.03630065917969
48.16162109375
49.972862243652344
49.83684539794922
49.680049896240234
50.069881439208984
49.61962127685547
49.92645263671875
49.879180908203125
49.6103515625
49.73918914794922
49.412757873535156
49.07135009765625
49.61244583129883
49.33667755126953
49.30398941040039
49.05427932739258
48.83308410644531
48.15483474731445
51.98280334472656
52.34815216064453
52.30841064453125
52.165924072265625
51.86084747314453
51.9459228515625
52.010765075683594
52.181488037109375
51.88330078125
51.74842071533203
51.36650085449219
51.09678649902344
51.50930404663086
51.55628967285156
53.994407653808594
50.24799346923828
49.74839782714844
50.05426788330078
53.71137619018555
48.892303466796875
48.434844970703125
48.255157470703125
50.43752670288086
53.880043029785156
47.83882141113281
48.36012268066406
48.659767150878906
53.766822814941406
48.678489685058594
48.81461715698242
48.9152717590332
48.455562591552734
48.58890914916992
49.213680267333984
49.867610931396484
49.80342483520508
49.19621658325195
49.320457458496094
49.656585693359375
48.999664306640625
49.32948303222656
50.07554626464844
49.49805450439453
55.246131896972656
48.329246520996094
48.83488464355469
48.50248718261719
48.64482879638672
48.30347442626953
48.98694610595703
48.79573440551758
49.181373596191406
49.41572952270508
49.34892272949219
48.628440856933594
49.272499084472656
49.951454162597656
49.51245880126953
48.939903259277344
50.02689743041992
49.14405059814453
49.212913513183594
49.783592224121094
49.62932586669922
49.877532958984375
47.923927307128906
49.789939880371094
44.68809127807617
45.11505889892578
51.11183166503906
50.36957550048828
51.93901062011719
51.80522918701172
54.50239562988281
52.60694122314453
53.123565673828125
53.15315628051758
51.92329406738281
50.682220458984375
52.396812438964844
51.59840393066406
51.89711380004883
53.321205139160156
53.54591369628906
51.868743896484375
52.60503387451172
50.81239318847656
51.24229431152344
50.69353485107422
51.17133331298828
51.35774230957031
50.44064712524414
51.693214416503906
50.95979309082031
50.82209777832031
50.25193786621094
50.912227630615234
49.874820709228516
49.933990478515625
49.774497985839844
50.12313461303711
50.28713607788086
52.547943115234375
52.608863830566406
50.20292663574219
51.900901794433594
49.86355972290039
48.983253479003906
49.493896484375
52.172000885009766
46.67881774902344
52.966033935546875
44.9383430480957
46.523033142089844
46.843238830566406
45.96166229248047
56.61368179321289
57.511451721191406
47.09436798095703
57.02732849121094
57.34567642211914
53.17860412597656
56.35892868041992
50.63237762451172
54.31340408325195
48.425453186035156
48.474143981933594
49.286834716796875
49.11427307128906
49.107967376708984
49.22726821899414
49.326332092285156
48.919883728027344
48.71455001831055
49.268489837646484
47.54701232910156
46.2910041809082
48.366092681884766
47.62285614013672
47.04163360595703
46.8416862487793
50.104129791259766
48.04616165161133
49.657386779785156
48.98163986206055
48.682212829589844
48.64847183227539
48.18830108642578
49.311981201171875
48.68623352050781
47.99152755737305
47.68916702270508
47.62324523925781
47.83907699584961
47.20741653442383
47.88784408569336
47.66460037231445
48.01801681518555
47.37571334838867
47.686134338378906
47.41779327392578
47.3006591796875
48.02782440185547
48.16572570800781
49.01995086669922
49.163597106933594
49.166664123535156
49.63959503173828
50.36073303222656
48.778533935546875
49.1937141418457
49.699180603027344
49.50687789916992
50.031593322753906
49.79825973510742
49.508201599121094
49.57402801513672
50.025978088378906
49.66761779785156
49.22767639160156
49.27934265136719
47.97242736816406
49.48167419433594
50.33966827392578
49.043609619140625
49.96729278564453
49.22740936279297
48.44793701171875
48.49985885620117
47.97787094116211
47.90462112426758
47.75761032104492
49.71771240234375
48.47276306152344
49.23305130004883
49.79842758178711
50.212120056152344
50.15651321411133
50.269222259521484
49.656471252441406
49.36130142211914
49.4769401550293
50.34990310668945
50.563629150390625
48.52764129638672
47.63262939453125
48.34181213378906
48.79616928100586
50.020530700683594
50.185916900634766
50.39533996582031
48.98100662231445
49.071380615234375
48.27594757080078
50.98746109008789
49.57068634033203
48.82421112060547
47.11417770385742
49.91157531738281
50.43760681152344
50.01575469970703
44.32999038696289
50.498451232910156
50.98448181152344
49.55931091308594
51.7193603515625
47.71977996826172
50.628047943115234
49.819515228271484
52.192718505859375
51.93980026245117
51.69527816772461
48.12628936767578
50.30244445800781
50.914493560791016
50.37327194213867
50.542144775390625
51.338462829589844
51.17566680908203
50.89881896972656
51.04621887207031
50.09550857543945
50.641239166259766
50.490623474121094
50.48737335205078
50.92552185058594
48.59250259399414
47.156436920166016
47.47276306152344
47.876808166503906
48.626251220703125
47.60390853881836
48.32389831542969
48.451576232910156
48.34931945800781
47.554649353027344
48.080482482910156
49.665428161621094
47.43321228027344
48.45303726196289
46.843875885009766
47.13784408569336
49.22917938232422
48.447505950927734
48.70454788208008
47.6669921875
49.695831298828125
48.91261672973633
49.42893981933594
48.834877014160156
48.454898834228516
49.245906829833984
49.665061950683594
49.725502014160156
48.26160430908203
49.056312561035156
49.129669189453125
49.93602752685547
49.82163619995117
50.382354736328125
49.42724609375
49.70469284057617
49.79943084716797
49.683837890625
49.6175651550293
50.58793640136719
50.598297119140625
50.12944030761719
50.41929244995117
50.923423767089844
48.24732208251953
49.991668701171875
50.970375061035156
49.632389068603516
50.80070495605469
50.74755859375
51.489501953125
50.60969543457031
50.25604248046875
51.10281753540039
50.70524597167969
50.26197052001953
50.96424865722656
52.644554138183594
50.32733917236328
50.02139663696289
51.38401794433594
51.27759552001953
53.03030776977539
50.86298370361328
51.48902893066406
51.45628356933594
51.03093719482422
49.55848693847656
51.547210693359375
50.78052520751953
51.650115966796875
49.94801712036133
50.386959075927734
52.55585479736328
52.142616271972656
49.06818389892578
49.55812454223633
51.78984832763672
48.34138488769531
48.74663162231445
50.87297058105469
55.37688446044922
55.82243347167969
50.08826446533203
51.10466766357422
43.38824462890625
48.22050094604492
47.30495834350586
51.048126220703125
50.40666580200195
49.83986282348633
52.34883499145508
51.06141662597656
51.398433685302734
50.855125427246094
50.066768646240234
50.28369140625
51.046905517578125
50.96005630493164
50.046424865722656
50.72498321533203
50.687049865722656
50.61170196533203
50.72364807128906
50.201805114746094
50.01734161376953
49.30384063720703
52.28752136230469
52.28712463378906
52.57220458984375
51.27941131591797
55.107994079589844
54.27445602416992
52.58102035522461
55.469566345214844
53.04448699951172
51.87278747558594
53.65879821777344
51.32103729248047
53.245628356933594
54.520626068115234
54.7135009765625
54.384559631347656
54.51140594482422
52.530670166015625
51.102020263671875
52.2108154296875
52.5666389465332
52.40504455566406
49.9685173034668
49.207035064697266
49.63417053222656
49.752296447753906
50.1196403503418
49.34494400024414
49.63001251220703
50.05528259277344
55.36747741699219
50.20775604248047
49.8609504699707
50.27349090576172
51.392826080322266
53.334190368652344
53.819740295410156
49.278167724609375
48.31565856933594
49.060020446777344
46.7921257019043
47.9595832824707
48.84136962890625
46.48139572143555
47.195838928222656
49.293556213378906
48.75873565673828
47.847267150878906
49.01044845581055
47.07105255126953
49.81022262573242
49.931243896484375
49.10085678100586
49.86957550048828
48.83774948120117
50.049041748046875
50.73859405517578
50.12586975097656
50.23411560058594
50.90381622314453
48.434165954589844
47.78085708618164
48.5879020690918
49.52263259887695
49.700599670410156
50.186309814453125
49.96757507324219
50.358306884765625
51.31736755371094
51.062644958496094
50.100257873535156
50.50736618041992
50.21502685546875
51.10151672363281
50.94798278808594
50.061065673828125
49.605934143066406
50.56556701660156
50.97090530395508
50.65802001953125
50.9033203125
51.37798309326172
49.07814025878906
48.91267013549805
48.67691421508789
49.86988830566406
56.3769645690918
55.03207778930664
56.299072265625
55.77179718017578
57.79930114746094
55.04869842529297
55.470794677734375
47.94975662231445
47.784889221191406
46.95599365234375
48.11693572998047
49.01186752319336
48.577308654785156
48.12775802612305
48.010154724121094
48.453941345214844
48.911590576171875
48.402748107910156
48.30235290527344
48.3203125
47.96786880493164
51.433563232421875
51.339454650878906
50.49786376953125
50.61213302612305
50.82396697998047
51.056522369384766
50.95288848876953
51.277095794677734
51.78246307373047
50.62574768066406
51.207542419433594
51.05030059814453
52.22062683105469
51.282196044921875
51.338905334472656
51.2564697265625
50.83514404296875
49.69641876220703
50.64949035644531
52.32950973510742
51.64036560058594
51.11885070800781
51.63650894165039
51.237770080566406
52.39772033691406
52.250404357910156
52.08009719848633
50.8463020324707
51.98377990722656
51.52949523925781
52.859764099121094
52.24549865722656
51.30717468261719
49.26073455810547
52.43463897705078
49.92491912841797
52.25596618652344
50.37018585205078
52.59013366699219
50.16389465332031
48.476070404052734
52.52513122558594
52.43513488769531
50.851497650146484
50.826866149902344
49.32997512817383
51.59562683105469
50.89910888671875
51.22520446777344
51.14312744140625

==> data/ours-pixelwise_sas.txt <==
5.000000000000000278e-02 0.000000000000000000e+00
1.500000000000000222e-01 7.489953900130548589e-04
2.500000000000000000e-01 7.665356934018712209e-01
3.500000000000000333e-01 2.708484194816144441e+00
4.500000000000000111e-01 7.219221282773063741e+00
5.500000000000000444e-01 1.046627034717689320e+01
6.500000000000001332e-01 1.073390074249347315e+01
7.500000000000000000e-01 9.219888897954744422e+00
8.500000000000000888e-01 7.400085077377066334e+00
9.499999999999999556e-01 5.927942606342472054e+00
1.050000000000000044e+00 4.797055183855526650e+00
1.150000000000000133e+00 3.879721751931027196e+00
1.250000000000000000e+00 3.130630745485204258e+00
1.350000000000000089e+00 2.517639107036009349e+00
1.450000000000000178e+00 2.010972941824412885e+00
1.550000000000000044e+00 1.620788839819952143e+00
1.650000000000000133e+00 1.323825447739882533e+00
1.750000000000000000e+00 1.116566205667972156e+00
1.850000000000000089e+00 9.729715717471714154e-01
1.950000000000000178e+00 8.769992333686902342e-01
2.049999999999999822e+00 8.110770149994559475e-01
2.150000000000000355e+00 7.690004725576589095e-01
2.250000000000000000e+00 7.276782375299173378e-01
2.350000000000000533e+00 6.893201119179721559e-01
2.450000000000000178e+00 6.560987135552653893e-01
2.549999999999999822e+00 6.152280005711487920e-01
2.650000000000000355e+00 5.719296925995430714e-01
2.750000000000000000e+00 5.243339571774369157e-01
2.850000000000000533e+00 4.818696369805265389e-01
2.950000000000000178e+00 4.364783915361183375e-01
3.049999999999999822e+00 4.012331120131636397e-01
3.150000000000000355e+00 3.653610136531766361e-01
3.250000000000000000e+00 3.397411216954960844e-01
3.350000000000000533e+00 3.163894640040252337e-01
3.450000000000000178e+00 2.956247620213228733e-01
3.549999999999999822e+00 2.764855393956701657e-01
3.650000000000000355e+00 2.665573664599651948e-01
3.750000000000000000e+00 2.525601831075935388e-01
3.850000000000000533e+00 2.464779155787641396e-01
3.950000000000000178e+00 2.370968811194517079e-01
4.050000000000000711e+00 2.319176576778720633e-01
4.150000000000000355e+00 2.284967141944081737e-01
4.250000000000000000e+00 2.235299717145343701e-01
4.349999999999999645e+00 2.215060905542863279e-01
4.450000000000000178e+00 2.216866993717362677e-01
4.550000000000000711e+00 2.200399719185160974e-01
4.650000000000000355e+00 2.199762276300043784e-01
4.750000000000000000e+00 2.176761212195387207e-01
4.850000000000000533e+00 2.137292873558529205e-01
4.950000000000000178e+00 2.149244927654481996e-01
5.050000000000000000e+00 1.181572631092254255e+01


==> data/ours-sa_outlier.txt <==
0.024100000038743,0.0257990956306458
0.0223999992012978,0.0218904875218868
0.0159000009298325,0.0206223744899034
0.0197999998927116,0.0225687325000763
0.0225000008940697,0.0225055366754532
0.0230000000447035,0.0223145466297865
0.0216000005602837,0.0227538906037807
0.0216000005602837,0.0232370030134916
0.025000000372529,0.0232164673507214
0.0239000003784895,0.0241899862885475
0.0244999993592501,0.0245516430586576
0.0252999998629093,0.0247712153941393
0.025900000706315,0.0246322005987167
0.0256999991834164,0.0249340776354074
0.0253999996930361,0.02490608766675
0.0248000007122755,0.0243757572025061
0.0261000003665686,0.0238294210284948
0.0236000008881092,0.023932658135891
0.023199999704957,0.0232123248279095
0.0232999995350838,0.0225787945091724
0.0244999993592501,0.0225122570991516
0.0230000000447035,0.0224359538406134
0.0230999998748302,0.0221065562218428
0.0238000005483627,0.0223899893462658
0.0227000005543232,0.0224726423621178
0.0209999997168779,0.0225664246827364
0.0220999997109175,0.0221413988620043
0.0225000008940697,0.0216418001800776
0.0214000009000301,0.0214437376707792
0.022299999371171,0.0214059315621853
0.0215000007301569,0.0212592203170061
0.0208000000566244,0.0204930733889341
0.0194000005722046,0.01896664313972
0.0189999993890524,0.0171752944588661
0.0162000004202127,0.0152544444426894
0.0142000000923872,0.0132842650637031
0.0107000004500151,0.010956009849906
0.00779999978840351,0.0092138834297657
0.00650000013411045,0.00828531011939049
0.00669999979436398,0.00752630084753037
0.00659999996423721,0.00705712102353573
0.00300000002607703,0.00652678683400154
0.00549999997019768,0.00586389377713203
0.00480000022798777,0.00553607288748026
0.00419999985024333,0.00538813043385744
0.00100000004749745,0.00465267710387707
0.00109999999403954,0.00386410765349865
0.00120000005699694,0.00345741026103497
0,0.00339258508756757
0.00109999999403954,0.00346887577325106
0.000300000014249235,0.00312576629221439
0,0.00251489784568548
0,0.00262580346316099
0,0.00248546898365021
0,0.00230727577582002
0,0.00166276190429926
0,0.00155867007561028
0,0.00163889117538929
0,0.00188184808939695
0,0.00200554169714451
0,0.00193123705685139
0,0.00203450815752149
0,0.00121479830704629
0,0.00156340468674898
0,0.00151202548295259
0,0.00142667349427938
0,0.00132155092433095
0,0.00120368087664247
0,0.0015660566277802
0,0.0012816283851862
0,0.00163640663959086
0,0.00140866474248469
0,0.00151389883831143
0,0.00147483125329018
0,0.00149245606735349
0,0.00138898799195886
0,0.00143699592445046
0,0.00117720849812031
0,0.00131628150120378
1.00E-04,0.00295991543680429
0,0.00138869904913008
0,0.00120849162340164
0,0.00279190111905336
0,0.00138827203772962
0,0.00279898312874138
0,0.00196712301112711
0,0.00244793388992548
0,0.00216863537207246
0,0.00375702534802258
0,0.00171798607334495
0,0.00333766359835863
0,0.00193555746227503
0,0.00210963282734156
0,0.00306052598170936
0,0.00174495251849294
0,0.0024895491078496
0,0.00155746378004551
0,0.00262201484292746
0,0.00162361224647611
0,0.00191788002848625
0,0.00252240407280624
0,0.00253965798765421
0,0.00236429087817669
0,0.00240634893998504
0,0.00232019275426865
0,0.00231258245185018
0,0.00214473623782396
0,0.00238326005637646
0,0.0022688009776175
0,0.002177101559937
0,0.00188937340863049
0,0.00201852805912495
0.00100000004749745,0.00369759602472186
0,0.00272071035578847
0,0.00267994683235884
0,0.00197131419554353
0,0.00181998964399099
0,0.00191391073167324
0,0.00182265276089311
0,0.0018883963348344
0,0.00195280462503433
0,0.00214024051092565
0,0.00221731327474117
0.000899999984540045,0.0031794523820281
0.00380000006407499,0.00577293522655964
0,0.00256521790288389
0,0.00178241170942783
0,0.00185627955943346
0,0.00185196753591299
0,0.00198664562776685
0,0.00227328180335462
0,0.00218273070640862
0,0.00217165797948837
0,0.00244200648739934
0,0.00228686328046024
0,0.0024298841599375
1.00E-04,0.00252314284443855
0.000699999975040555,0.00271615432575345
1.00E-04,0.00249784626066685
0.000699999975040555,0.00268992315977812
1.00E-04,0.00255335960537195
0.000500000023748726,0.00273248692974448
0.0007999999797903,0.00264421617612243
0,0.00285716983489692
0.00100000004749745,0.00281451921910048
0,0.000902200466953218
0,0.00207036733627319
0.000199999994947575,0.00158463581465185
0.00740000000223517,0.0129026705399156
0,0.0045584375038743
0,0.00429809279739857
0.00109999999403954,0.00216578785330057
0,0.00356858456507325
0,0.0028869912493974
0.000899999984540045,0.00493850791826844
0.0015999999595806,0.00318416440859437
0.00170000002253801,0.00380034139379859
0.0015999999595806,0.00251642614603043
0,0.00331611465662718
0.000300000014249235,0.002594287507236
0.00249999994412065,0.00361357536166906
0.00130000000353903,0.00268162367865443
0,0.00371523573994637
0.00329999998211861,0.00281253037974238
0.00209999992512166,0.0038299155421555
0.00260000000707805,0.00317825376987457
0.0015999999595806,0.00423440197482705
0,0.0033232313580811
0.00380000006407499,0.00441811047494412
0.00209999992512166,0.00338595500215888
0,0.00513325771316886
0.000600000028498471,0.00374777335673571
0.00300000002607703,0.00465996749699116
0.000300000014249235,0.0036137830466032
0.0019000000320375,0.00481681898236275
0.000899999984540045,0.00388506148010492
0.00499999988824129,0.00534143624827266
0.0007999999797903,0.00425747316330671
0.00899999961256981,0.0056959455832839
0.00430000014603138,0.00453437678515911
0.00230000005103648,0.00595740787684917
0.00270000007003546,0.0048880223184824
0.00659999996423721,0.00670652138069272
0,0.0048814732581377
0.00350000010803342,0.00668261852115393
0.0031999999191612,0.00548640824854374
0.00480000022798777,0.00683687906712294
0.00350000010803342,0.00575033668428659
0.0019000000320375,0.00903761014342308
0.00419999985024333,0.00720906443893909
0.00260000000707805,0.00855549611151218
0.00120000005699694,0.00814579427242279
0.011400000192225,0.010815073736012
0.00930000003427267,0.00835150852799416
0.00760000012814999,0.0101291239261627
0.00179999996908009,0.00638291658833623
0.008500000461936,0.0102281933650374
0.309399992227554,0.00684069469571114
0.0121999997645617,0.0080079585313797
1.00E-04,0.00314114289358258
0,0.00457536475732923
0,0.0019472548738122

==> data/rec-spec-0.txt <==
org,hycot_cr256,sscnet_cr202,cae3d_cr253,hycass_cr202_spatial2x_n128,meanscalehyperprior_hsi_n192_m320-lmbd_1e+02,ours_s2_n768_m1280_k3-lmbd_1e-04
0.27649998664856,0.237268641591072,0.274451822042465,0.293865859508514,0.275168687105179,0.287801325321198,0.275636434555054
0.274699985980988,0.239044561982155,0.275986403226852,0.293865859508514,0.278768509626389,0.29117813706398,0.278075098991394
0.279199987649918,0.244207561016083,0.275240629911423,0.297325640916824,0.280453354120255,0.299532920122147,0.282943576574326
0.29789999127388,0.255066186189651,0.292552828788757,0.297325640916824,0.299407094717026,0.309018760919571,0.299594789743423
0.303700000047684,0.260357230901718,0.296216368675232,0.305482268333435,0.305844992399216,0.314535081386566,0.30491378903389
0.310400009155273,0.26311007142067,0.300030410289764,0.305482268333435,0.312267780303955,0.315727680921555,0.308521598577499
0.316300004720688,0.268515199422836,0.307688117027283,0.303908258676529,0.316806972026825,0.32007223367691,0.315965890884399
0.319400012493134,0.271911293268204,0.309713572263718,0.303908258676529,0.320918291807175,0.325274974107742,0.319790095090866
0.32150000333786,0.274880856275558,0.314424186944962,0.323008805513382,0.323492974042892,0.326157510280609,0.323939234018326
0.331800013780594,0.278049379587173,0.319806188344955,0.323008805513382,0.331252217292786,0.331011772155762,0.329246133565903
0.333700001239777,0.27980038523674,0.323465824127197,0.33256408572197,0.335022300481796,0.333122283220291,0.332239210605621
0.336600005626678,0.281807988882065,0.326184868812561,0.33256408572197,0.338300347328186,0.336066782474518,0.335553586483002
0.33840000629425,0.285159826278687,0.329800397157669,0.332390129566193,0.341631978750229,0.338436037302017,0.338784754276276
0.344700008630753,0.289068400859833,0.334365487098694,0.332390129566193,0.347599893808365,0.343311250209808,0.344260424375534
0.349900007247925,0.293226838111877,0.338649451732635,0.340879440307617,0.349504947662354,0.348979562520981,0.348568022251129
0.352600008249283,0.296976357698441,0.344020485877991,0.340879440307617,0.354052245616913,0.352629125118256,0.353665709495544
0.354299992322922,0.300410062074661,0.346314638853073,0.347663074731827,0.35625359416008,0.354922741651535,0.356032222509384
0.359699994325638,0.30610191822052,0.351728498935699,0.347663074731827,0.363683938980103,0.360939502716064,0.362322151660919
0.365599989891052,0.31099459528923,0.356626063585281,0.351637065410614,0.364907145500183,0.367573857307434,0.367436349391937
0.370999991893768,0.316981106996536,0.361601322889328,0.351637065410614,0.371021002531052,0.371727049350739,0.371940106153488
0.3817999958992,0.324965745210648,0.365398228168488,0.363518178462982,0.377017974853516,0.378153771162033,0.3774453997612
0.385899990797043,0.331353724002838,0.373845666646957,0.363518178462982,0.382613480091095,0.387542068958282,0.385133475065231
0.386500000953674,0.337163835763931,0.375925570726395,0.373861879110336,0.383026361465454,0.389656662940979,0.388488948345184
0.393900007009506,0.345383584499359,0.38233494758606,0.373861879110336,0.389323532581329,0.397530794143677,0.394582629203796
0.401100009679794,0.354360282421112,0.387272208929062,0.391688287258148,0.394322425127029,0.404645919799805,0.400096118450165
0.408300012350082,0.365669131278992,0.395164310932159,0.391688287258148,0.40042319893837,0.413960099220276,0.40913462638855
0.41389998793602,0.374038517475128,0.400148302316666,0.40421524643898,0.408343613147736,0.418811768293381,0.41522017121315
0.419800013303757,0.382935225963593,0.404215186834335,0.40421524643898,0.410834759473801,0.42367622256279,0.419788956642151
0.426400005817413,0.393673598766327,0.408927172422409,0.40775391459465,0.417147427797318,0.429329693317413,0.425951898097992
0.434300005435944,0.405047029256821,0.416469305753708,0.40775391459465,0.425251573324204,0.43654665350914,0.433965086936951
0.43979999423027,0.416434407234192,0.423902750015259,0.413973450660706,0.430806964635849,0.443831533193588,0.440760105848312
0.441599994897842,0.426371991634369,0.427132159471512,0.413973450660706,0.436066329479218,0.449837446212769,0.44658637046814
0.445199996232986,0.433228373527527,0.429975032806397,0.414277613162994,0.439463794231415,0.453428506851196,0.449235528707504
0.45100000500679,0.443713188171387,0.437556266784668,0.414277613162994,0.447187304496765,0.457592695951462,0.454990595579147
0.454499989748001,0.452218115329742,0.442516565322876,0.418903172016144,0.453719675540924,0.461491197347641,0.461058229207993
0.458099991083145,0.457909941673279,0.44812884926796,0.418903172016144,0.461614072322845,0.468111574649811,0.466238647699356
0.463200002908707,0.463577896356583,0.448802798986435,0.427736520767212,0.46480143070221,0.471708089113236,0.466564446687698
0.466399997472763,0.46973118185997,0.45227712392807,0.427736520767212,0.464326292276382,0.473926037549973,0.469464957714081
0.470699995756149,0.474207848310471,0.455539256334305,0.435831367969513,0.46760618686676,0.478109002113342,0.471593886613846
0.474700003862381,0.47692134976387,0.457809388637543,0.435831367969513,0.470451146364212,0.479181677103043,0.474133908748627
0.477400004863739,0.481755822896957,0.46405765414238,0.442177325487137,0.479027777910233,0.483258068561554,0.4781254529953
0.477800011634827,0.483752101659775,0.465138733386993,0.442177325487137,0.478444695472717,0.483708888292313,0.480501979589462
0.480300009250641,0.48383429646492,0.465945869684219,0.448848783969879,0.4782774746418,0.484620422124863,0.480406761169434
0.485599994659424,0.489546805620194,0.471183329820633,0.448848783969879,0.482488572597504,0.48895001411438,0.484982639551163
0.488200008869171,0.494313985109329,0.477942824363709,0.452963471412659,0.49154070019722,0.492502719163895,0.491907447576523
0.488200008869171,0.496080845594406,0.478640735149384,0.452963471412659,0.493908792734146,0.493524730205536,0.492376297712326
0.494800001382828,0.500699162483215,0.484180778264999,0.4545678794384,0.497436255216599,0.495063006877899,0.496149390935898
0.497200012207031,0.503625810146332,0.48604479432106,0.4545678794384,0.496620535850525,0.497013837099075,0.497679650783539
0.498699992895126,0.506883144378662,0.489479303359985,0.463981539011002,0.499095171689987,0.499662309885025,0.500640273094177
0.501999974250793,0.507887005805969,0.492277532815933,0.463981539011002,0.499039113521576,0.502648651599884,0.502130806446075
0.50739997625351,0.515156328678131,0.498810201883316,0.474893629550934,0.507352888584137,0.509051561355591,0.509635746479034
0.512899994850159,0.516736507415772,0.502128303050995,0.474893629550934,0.511171579360962,0.513139426708221,0.51428234577179
0.517799973487854,0.517634928226471,0.506489217281342,0.483026951551437,0.51491242647171,0.518477559089661,0.519711554050446
0.516499996185303,0.512866377830505,0.505265474319458,0.483026951551437,0.519127666950226,0.520642757415772,0.517900347709656
0.521700024604797,0.512996971607208,0.508971154689789,0.493301272392273,0.520224034786224,0.526139140129089,0.521206378936768
0.528299987316132,0.517083644866943,0.517341196537018,0.493301272392273,0.527362763881683,0.526510059833527,0.531172454357147
0.537999987602234,0.530120432376862,0.526445984840393,0.503902077674866,0.5399090051651,0.532085239887238,0.540119469165802
0.533999979496002,0.527968764305115,0.520415186882019,0.503902077674866,0.53725129365921,0.527612626552582,0.534795939922333
0.529600024223328,0.529064118862152,0.51840877532959,0.506312489509583,0.538939893245697,0.527283430099487,0.530229330062866
0.524800002574921,0.524484694004059,0.512843132019043,0.506312489509583,0.53280633687973,0.521816551685333,0.522938549518585
0.527999997138977,0.526996433734894,0.520345807075501,0.497612684965134,0.538435518741608,0.533558428287506,0.529760956764221
0.525499999523163,0.522870600223541,0.506387054920197,0.497612684965134,0.530690729618073,0.511920869350433,0.518607318401337
0.537500023841858,0.540580868721008,0.525012075901032,0.50244402885437,0.55074155330658,0.535879850387573,0.535610377788544
0.538800001144409,0.541782855987549,0.530276000499725,0.50244402885437,0.549782454967499,0.541259288787842,0.540015518665314
0.541800022125244,0.542473077774048,0.534113049507141,0.519029080867767,0.556504666805267,0.544431805610657,0.543314397335053
0.54720002412796,0.545450150966644,0.53990375995636,0.519029080867767,0.557723999023438,0.549516797065735,0.548529624938965
0.550000011920929,0.546147048473358,0.54285454750061,0.525568008422852,0.558304607868195,0.55400025844574,0.551723420619965
0.549799978733063,0.547624349594116,0.54762727022171,0.525568008422852,0.559151589870453,0.559624552726746,0.556583762168884
0.569500029087067,0.555876791477203,0.558243989944458,0.550372421741486,0.571919620037079,0.565363168716431,0.5671266913414
0.574000000953674,0.562453806400299,0.562321245670319,0.550372421741486,0.57536780834198,0.56955349445343,0.572889387607574
0.567600011825562,0.555473804473877,0.558153331279755,0.554318845272064,0.57084333896637,0.564944982528687,0.565157651901245
0.564999997615814,0.555756628513336,0.558933913707733,0.554318845272064,0.572925686836243,0.567957103252411,0.56488823890686
0.560100018978119,0.555120050907135,0.557252585887909,0.572981238365173,0.573876202106476,0.566608250141144,0.563429892063141
0.566699981689453,0.558035016059876,0.560540735721588,0.572981238365173,0.577745676040649,0.569989442825317,0.565377593040466
0.568099975585938,0.560902535915375,0.562647223472595,0.587740421295166,0.579590439796448,0.57366281747818,0.567809641361237
0.566100001335144,0.557615220546722,0.561266779899597,0.587740421295166,0.578921914100647,0.573446869850159,0.568595468997955
0.571799993515015,0.561146914958954,0.567430019378662,0.583678960800171,0.5811567902565,0.577401161193848,0.570833504199982
0.575299978256226,0.558227837085724,0.566134452819824,0.583678960800171,0.578649461269379,0.572685301303864,0.574464678764343
0.583299994468689,0.562327265739441,0.576470971107483,0.587548911571503,0.587425887584686,0.577845096588135,0.583362817764282
0.580699980258942,0.559307098388672,0.583151340484619,0.587548911571503,0.58579009771347,0.577888131141663,0.584607243537903
0.58459997177124,0.556442618370056,0.574929654598236,0.578750669956207,0.581683278083801,0.577696919441223,0.584400773048401
0.575999975204468,0.544414520263672,0.572132766246796,0.578750669956207,0.574581921100616,0.572869539260864,0.581526875495911
0.574400007724762,0.549402952194214,0.579711377620697,0.580963909626007,0.578279197216034,0.571408092975616,0.579477965831757
0.563000023365021,0.520017027854919,0.553562521934509,0.580963909626007,0.553818762302399,0.550053596496582,0.558204054832459
0.592100024223328,0.562602639198303,0.591535091400147,0.601841866970062,0.589113831520081,0.583284258842468,0.592226445674896
0.586899995803833,0.542843401432037,0.585714995861053,0.601841866970062,0.576926171779633,0.589319229125977,0.590278387069702
0.537899971008301,0.520990431308746,0.558782935142517,0.604153454303741,0.555747151374817,0.550615310668945,0.544688165187836
0.682299971580505,0.588110387325287,0.635316967964172,0.604153454303741,0.622036278247833,0.65210884809494,0.661816477775574
0.621699988842011,0.572383344173431,0.620075464248657,0.622989296913147,0.60335236787796,0.61375218629837,0.63032990694046
0.673500001430512,0.590532422065735,0.634320497512817,0.622989296913147,0.625459671020508,0.65084981918335,0.664129972457886
0.610700011253357,0.555533766746521,0.606675505638123,0.621638655662537,0.588447511196137,0.594456553459168,0.613331377506256
0.631699979305267,0.558823823928833,0.608293950557709,0.621638655662537,0.599085509777069,0.615239024162293,0.627694606781006
0.605400025844574,0.545480966567993,0.592989265918732,0.608310878276825,0.586228311061859,0.59225857257843,0.600565373897553
0.613699972629547,0.558331429958344,0.606520533561707,0.608310878276825,0.592452883720398,0.590148329734802,0.614567816257477
0.594500005245209,0.554465532302856,0.58325731754303,0.616096377372742,0.588086843490601,0.587375402450562,0.589568078517914
0.60809999704361,0.572692275047302,0.607491016387939,0.616096377372742,0.59995973110199,0.5976442694664,0.608954727649689
0.586899995803833,0.556315779685974,0.585444450378418,0.610392451286316,0.588452935218811,0.587228357791901,0.590767025947571
0.610099971294403,0.577170252799988,0.607908606529236,0.610392451286316,0.603554606437683,0.598601341247559,0.610119879245758
0.586600005626678,0.556310474872589,0.583270072937012,0.605381965637207,0.58434408903122,0.587516307830811,0.586513578891754
0.574299991130829,0.553459584712982,0.578204393386841,0.605381965637207,0.580354332923889,0.582405805587769,0.580745041370392
0.603900015354157,0.581267714500427,0.604740679264069,0.628504514694214,0.605344951152802,0.597584962844849,0.605155229568481
0.602199971675873,0.582187950611115,0.604070901870728,0.628504514694214,0.604799747467041,0.597160756587982,0.604403376579285
0.600799977779388,0.5853511095047,0.603351712226868,0.634000718593597,0.609340846538544,0.598807990550995,0.604458451271057
0.603100001811981,0.587137162685394,0.605078756809235,0.634000718593597,0.611372888088226,0.600064933300018,0.605407953262329
0.605700016021729,0.588703513145447,0.605032026767731,0.635905981063843,0.61180716753006,0.600617051124573,0.606760144233704
0.60589998960495,0.588967263698578,0.604144513607025,0.635905981063843,0.60998260974884,0.599635124206543,0.606539130210876
0.607900023460388,0.591911196708679,0.607099890708923,0.636640667915344,0.612637341022491,0.60235321521759,0.608757138252258
0.615899980068207,0.594632565975189,0.613174080848694,0.636640667915344,0.619387269020081,0.604020714759827,0.615216255187988
0.615199983119965,0.595194339752197,0.616103529930115,0.638134360313416,0.619154691696167,0.603799521923065,0.615837335586548
0.618099987506866,0.597497344017029,0.620453178882599,0.638134360313416,0.620498895645142,0.6062873005867,0.618827402591705
0.62389999628067,0.595874667167664,0.625791609287262,0.634389460086823,0.622209429740906,0.608286798000336,0.622365891933441
0.578499972820282,0.570526123046875,0.602501571178436,0.634389460086823,0.595914423465729,0.588104605674744,0.586175262928009
0.681800007820129,0.608352363109589,0.661794543266296,0.642289459705353,0.62919557094574,0.657294809818268,0.677716612815857
0.652100026607513,0.611378192901611,0.654780328273773,0.642289459705353,0.632069230079651,0.640289306640625,0.661172211170197
0.65149998664856,0.584726393222809,0.639137089252472,0.637816429138184,0.611171960830689,0.612294435501099,0.648958086967468
0.652999997138977,0.604412794113159,0.641724348068237,0.637816429138184,0.624793291091919,0.615889251232147,0.64647114276886
0.63730001449585,0.614429116249085,0.637977123260498,0.643444299697876,0.628338813781738,0.619153141975403,0.637642860412598
0.645299971103668,0.624043524265289,0.644469976425171,0.643444299697876,0.638930976390839,0.625451982021332,0.646524310112
0.642099976539612,0.62688684463501,0.642918407917023,0.643856823444366,0.636327922344208,0.627159655094147,0.643635809421539
0.645799994468689,0.627230584621429,0.643873572349548,0.643856823444366,0.637924611568451,0.626567721366882,0.64601480960846
0.648100018501282,0.631251811981201,0.643649280071259,0.653782784938812,0.640967071056366,0.628953993320465,0.646754086017609
0.64740002155304,0.635538816452026,0.643434166908264,0.653782784938812,0.642390608787537,0.630298018455505,0.648274302482605
0.645900011062622,0.637536466121674,0.642501711845398,0.658731460571289,0.644378125667572,0.631082713603973,0.647524118423462
0.638700008392334,0.639184832572937,0.638833105564117,0.658731460571289,0.644485294818878,0.633063912391663,0.642784893512726
0.65310001373291,0.645216524600983,0.650178372859955,0.673428893089294,0.653566062450409,0.642513513565064,0.658676862716675
0.657899975776672,0.643973469734192,0.650296330451965,0.673428893089294,0.653093636035919,0.640097379684448,0.659521639347076
0.641099989414215,0.64870947599411,0.631849765777588,0.661282598972321,0.628440737724304,0.616021871566772,0.635639667510986
0.641799986362457,0.651276886463165,0.632785975933075,0.661282598972321,0.630773365497589,0.620385527610779,0.637127637863159
0.641099989414215,0.655010163784027,0.634934365749359,0.65391343832016,0.633884847164154,0.623005986213684,0.639652013778687
0.640500009059906,0.656144320964813,0.633382439613342,0.65391343832016,0.635843873023987,0.625054955482483,0.637003183364868
0.645500004291534,0.659954130649567,0.639308094978333,0.649469435214996,0.638606905937195,0.630743980407715,0.646142661571503
0.648000001907349,0.660101234912872,0.639086008071899,0.649469435214996,0.63969612121582,0.632458984851837,0.646910727024078
0.646899998188019,0.661151885986328,0.638619482517242,0.650866687297821,0.637767314910889,0.636244475841522,0.644910156726837
0.655200004577637,0.664038777351379,0.643643796443939,0.650866687297821,0.643973410129547,0.642554998397827,0.653908133506775
0.65310001373291,0.662627339363098,0.643421590328217,0.652538597583771,0.644100248813629,0.642712116241455,0.653139531612396
0.650799989700317,0.661837816238403,0.642151653766632,0.652538597583771,0.644182324409485,0.643229603767395,0.650630652904511
0.649800002574921,0.661231219768524,0.641271352767944,0.660394847393036,0.641967594623566,0.64366626739502,0.651561975479126
0.655399978160858,0.664305686950684,0.646489441394806,0.660394847393036,0.644721210002899,0.649476647377014,0.656356275081635
0.654399991035461,0.662807464599609,0.643644690513611,0.652685880661011,0.644350469112396,0.645414888858795,0.653291821479797
0.651899993419647,0.664896667003632,0.64560878276825,0.652685880661011,0.643687188625336,0.64826911687851,0.654975593090057
0.653400003910065,0.664822816848755,0.644803941249847,0.64746105670929,0.641525626182556,0.649959087371826,0.654551923274994
0.652599990367889,0.664691150188446,0.646102070808411,0.64746105670929,0.641049265861511,0.64772379398346,0.654592514038086
0.655799984931946,0.665471434593201,0.646784126758575,0.646525323390961,0.642352938652039,0.649787366390228,0.65484631061554
0.648899972438812,0.665483474731445,0.645688116550446,0.646525323390961,0.641754508018494,0.647089600563049,0.652407228946686
0.64819997549057,0.662689089775085,0.644119203090668,0.5784712433815,0.639887154102325,0.645777225494385,0.651711463928223
0.522499978542328,0.563910305500031,0.525032997131348,0.5784712433815,0.515186905860901,0.526186347007751,0.523552596569061
0.527499973773956,0.5892254114151,0.538155138492584,0.50844019651413,0.537693560123444,0.542679965496063,0.53203421831131
0.458799988031387,0.550564825534821,0.483275502920151,0.50844019651413,0.49517810344696,0.501286566257477,0.453048199415207
0.446900010108948,0.505606412887573,0.431880652904511,0.45128870010376,0.445503115653992,0.454023063182831,0.442312717437744
0.461400002241135,0.521237730979919,0.458885461091995,0.45128870010376,0.468027561903,0.471352219581604,0.470889300107956
0.551999986171722,0.577646136283875,0.542793750762939,0.533861935138702,0.53505277633667,0.530391573905945,0.551938235759735
0.556100010871887,0.609846949577332,0.55739176273346,0.533861935138702,0.558188080787659,0.551908135414124,0.555160045623779
0.549499988555908,0.622509360313416,0.56007331609726,0.533034086227417,0.570188403129578,0.558531999588013,0.553804576396942
0.511699974536896,0.601540803909302,0.525981724262238,0.533034086227417,0.542936980724335,0.533532679080963,0.514654815196991
0.534200012683868,0.611550152301788,0.544845759868622,0.520202934741974,0.555579364299774,0.544679701328278,0.543660163879395
0.555899977684021,0.613763570785522,0.553729832172394,0.520202934741974,0.558099746704102,0.546746969223022,0.556352198123932
0.576399981975555,0.631255745887756,0.573517382144928,0.539524018764496,0.577154159545898,0.563182234764099,0.574936985969543
0.569199979305267,0.626790761947632,0.567392349243164,0.539524018764496,0.572967112064362,0.560123145580292,0.565597534179688
0.565599977970123,0.62675142288208,0.567278981208801,0.535436451435089,0.574901640415192,0.560341238975525,0.564645409584045
0.57370001077652,0.632416546344757,0.57238245010376,0.535436451435089,0.578155696392059,0.569436073303223,0.571496188640595
0.570900022983551,0.632589638233185,0.57465660572052,0.541846036911011,0.57911878824234,0.568134665489197,0.571857571601868
0.572200000286102,0.631124019622803,0.575918972492218,0.541846036911011,0.583403289318085,0.570178806781769,0.574743986129761
0.574899971485138,0.631350159645081,0.577261745929718,0.546627938747406,0.582795441150665,0.573420405387878,0.576740503311157
0.574699997901917,0.625999689102173,0.574086487293243,0.546627938747406,0.577448189258575,0.575175404548645,0.574673175811768
0.569800019264221,0.615789711475372,0.56973123550415,0.529679298400879,0.574894905090332,0.574351251125336,0.568457067012787
0.571099996566772,0.605545818805695,0.570979118347168,0.529679298400879,0.572003781795502,0.578630089759827,0.570954918861389
0.573099970817566,0.596340119838715,0.566533327102661,0.523600935935974,0.568533480167389,0.57843005657196,0.570909023284912
0.570699989795685,0.591483592987061,0.564131140708923,0.523600935935974,0.564318239688873,0.577133297920227,0.571391582489014
0.569000005722046,0.585066318511963,0.562191724777222,0.522777318954468,0.564329147338867,0.576459646224976,0.570253252983093
0.569599986076355,0.577897071838379,0.558066725730896,0.522777318954468,0.562106251716614,0.574247777462006,0.569108307361603
0.567499995231628,0.561145067214966,0.549945831298828,0.522123396396637,0.549584984779358,0.565458118915558,0.560177505016327
0.573099970817566,0.54904168844223,0.548324048519135,0.522123396396637,0.543825924396515,0.569287061691284,0.563102543354034
0.564800024032593,0.566299557685852,0.547369241714478,0.536309003829956,0.550650656223297,0.562402427196503,0.5615154504776
0.562600016593933,0.575537502765656,0.547455847263336,0.536309003829956,0.550984740257263,0.558592021465302,0.560064852237701
0.557600021362305,0.575477123260498,0.544137001037598,0.530658781528473,0.551465749740601,0.55326247215271,0.554512560367584
0.55239999294281,0.570864856243134,0.537642478942871,0.530658781528473,0.540937542915344,0.542561531066895,0.54503345489502
0.547100007534027,0.571112275123596,0.534265697002411,0.508430659770966,0.536289751529694,0.533403038978577,0.539778888225555
0.540300011634827,0.570918142795563,0.530183613300324,0.508430659770966,0.534011125564575,0.529183983802795,0.533369421958923
0.526799976825714,0.570216059684753,0.525351524353027,0.499503195285797,0.531557857990265,0.5247762799263,0.528607428073883
0.519599974155426,0.568981528282166,0.52005273103714,0.499503195285797,0.523228883743286,0.519026100635529,0.521767914295197
0.510299980640411,0.566256880760193,0.515120506286621,0.481581717729569,0.52328634262085,0.515703320503235,0.515280425548553
0.493000000715256,0.552455961704254,0.501610934734345,0.481581717729569,0.508303463459015,0.501949787139893,0.497711330652237
0.489300012588501,0.546174287796021,0.497844964265823,0.467537313699722,0.500865399837494,0.496502101421356,0.494598090648651
0.488200008869171,0.547520518302918,0.497524589300156,0.467537313699722,0.501499950885773,0.494414776563644,0.496735692024231
0.463899999856949,0.540955245494843,0.482958912849426,0.440888911485672,0.491564095020294,0.482626169919968,0.472917944192886
0.478100001811981,0.542929172515869,0.491055577993393,0.440888911485672,0.491794764995575,0.481934905052185,0.490359574556351
0.462799996137619,0.547313690185547,0.483706653118134,0.424928784370422,0.494083791971207,0.479970932006836,0.479044139385223
0.455700010061264,0.536602020263672,0.472815006971359,0.424928784370422,0.482003301382065,0.467618763446808,0.463526785373688
0.455799996852875,0.530254244804382,0.471440136432648,0.433333486318588,0.479838401079178,0.466548800468445,0.463810473680496
0.487500011920929,0.53160560131073,0.487217456102371,0.433333486318588,0.490377426147461,0.478383123874664,0.489299148321152
0.48649999499321,0.538277328014374,0.492946058511734,0.456121444702148,0.498154252767563,0.486991673707962,0.491710513830185
0.484800010919571,0.527804911136627,0.486894726753235,0.456121444702148,0.491990953683853,0.484869241714478,0.485755860805512
0.49329999089241,0.52263605594635,0.493791669607163,0.465862065553665,0.491213023662567,0.48870849609375,0.49385941028595
0.504999995231628,0.514835834503174,0.493508726358414,0.465862065553665,0.486639499664307,0.488154470920563,0.496092170476913
0.506600022315979,0.520683288574219,0.493987709283829,0.462508738040924,0.491234421730042,0.491698294878006,0.499189168214798
0.479099988937378,0.518714845180512,0.484431117773056,0.462508738040924,0.48190301656723,0.486776262521744,0.485548168420792
0.477100014686585,0.513513207435608,0.482020407915115,0.451008766889572,0.480352759361267,0.484382659196854,0.485498785972595
0.469799995422363,0.49458846449852,0.463486343622208,0.451008766889572,0.457943230867386,0.469758123159409,0.464717537164688
0.499900013208389,0.51399028301239,0.481950789690018,0.454008042812347,0.471792787313461,0.484829962253571,0.495958268642426
0.443899989128113,0.512267351150513,0.455486834049225,0.454008042812347,0.461580961942673,0.477190554141998,0.453799456357956
0.499700009822845,0.521399915218353,0.476024359464645,0.421757966279984,0.468251377344132,0.490351587533951,0.498388856649399
0.402200013399124,0.484054207801819,0.420798063278198,0.421757966279984,0.427084267139435,0.451941311359406,0.412466943264008


==> data/rec-spec-1.txt <==
org,hycot_cr256,sscnet_cr202,cae3d_cr253,hycass_cr202_spatial2x_n128,meanscalehyperprior_hsi_n192_m320-lmbd_1e+02,ours_s2_n768_m1280_k3-lmbd_1e+04,ours_s2_n768_m1280_k3-lmbd_1e+02,ours_s2_n768_m1280_k3-lmbd_1e-02,ours_s2_n768_m1280_k3-lmbd_1e-04,ours_s2_n768_m1280_k3-lmbd_1e-05,ours_s2_n768_m1280_k3-lmbd_1e-06,ours_s2_n768_m1280_k3-lmbd_1e-07
0.0432000011205673,0.0420961976051331,0.0656487867236137,0.0662451609969139,0.0493302457034588,0.0535708703100681,0.0383039265871048,0.0402998365461826,0.0379896722733974,0.0444562621414661,0.0388385094702244,0.0566167235374451,0.0705288872122765
0.043699998408556,0.0387896597385406,0.0621667765080929,0.0662451609969139,0.0430521033704281,0.0511459149420261,0.0367050133645535,0.0374409854412079,0.0347858816385269,0.0408393330872059,0.035043939948082,0.0531074479222298,0.0676096975803375
0.0375000014901161,0.0388559736311436,0.062334768474102,0.0723168849945068,0.0429338626563549,0.0503925830125809,0.0367262996733189,0.0365797355771065,0.0341485515236855,0.0396595895290375,0.0339688323438168,0.0528966188430786,0.0686451643705368
0.0443000011146069,0.0422047078609467,0.0643178597092629,0.0723168849945068,0.0472414940595627,0.0557167492806912,0.0397585853934288,0.0417189076542854,0.0387101694941521,0.0432866364717484,0.0389280952513218,0.0563762784004211,0.0719696283340454
0.0465999990701675,0.0428477637469769,0.0653577893972397,0.0757856890559197,0.0485423319041729,0.0566985756158829,0.04031652957201,0.0424447804689407,0.0398891791701317,0.0442004129290581,0.0397751927375793,0.0573329739272594,0.0733205303549767
0.046000000089407,0.0430528447031975,0.0665178447961807,0.0757856890559197,0.0487498007714748,0.0581488125026226,0.0411614961922169,0.04307671636343,0.0409684479236603,0.044696893543005,0.0408441722393036,0.0575406029820442,0.0734188109636307
0.0461999997496605,0.044358566403389,0.0672699958086014,0.0798224210739136,0.0502098500728607,0.058780662715435,0.0419460311532021,0.044173426926136,0.0415271669626236,0.0456673204898834,0.0425478219985962,0.0584278851747513,0.0745258182287216
0.0496999993920326,0.0453524366021156,0.069141797721386,0.0798224210739136,0.0519799329340458,0.059978686273098,0.0433986522257328,0.0452190712094307,0.0427457354962826,0.0466826967895031,0.0440400913357735,0.059678565710783,0.0755845084786415
0.0491999983787537,0.0459345392882824,0.0701126828789711,0.0745923519134522,0.0522758103907108,0.0607382021844387,0.0444746725261211,0.0464707724750042,0.0435487292706966,0.0476538315415382,0.0448887869715691,0.0603243634104729,0.0764751061797142
0.0513000003993511,0.0472257621586323,0.0714966654777527,0.0745923519134522,0.0543310716748238,0.0630808249115944,0.0458581149578095,0.0477847345173359,0.0449434258043766,0.0490651801228523,0.0466108545660973,0.0617327652871609,0.0781214460730553
0.0515000000596046,0.047854233533144,0.0723894834518433,0.0747244730591774,0.0548379756510258,0.0626543536782265,0.0468945726752281,0.0485663786530495,0.04592065513134,0.0499794185161591,0.0477622486650944,0.0628672018647194,0.0791610255837441
0.0518999993801117,0.0483195558190346,0.0725811868906021,0.0747244730591774,0.0550325624644756,0.0628991574048996,0.0468580611050129,0.0491139218211174,0.0463799983263016,0.0507646799087524,0.0483730919659138,0.0633175224065781,0.079679362475872
0.0509000010788441,0.0485570877790451,0.0724201276898384,0.0736176297068596,0.0557981133460999,0.0638005137443543,0.0466631017625332,0.0485471114516258,0.0460718385875225,0.0506661273539066,0.0482145771384239,0.0635551288723946,0.0801490917801857
0.0513999983668327,0.0490803904831409,0.0731306448578835,0.0736176297068596,0.054521307349205,0.0636290311813355,0.0473948307335377,0.0493676997721195,0.0467120334506035,0.051317673176527,0.0492521375417709,0.064420260488987,0.081443227827549
0.050500001758337,0.0495612658560276,0.073879174888134,0.0730863064527512,0.0563126318156719,0.0666391104459763,0.0478327125310898,0.0496867671608925,0.0471261665225029,0.0513636730611324,0.0492824912071228,0.0651677325367928,0.0825156271457672
0.0502000004053116,0.0493504740297794,0.0727270990610123,0.0730863064527512,0.055163461714983,0.0665663033723831,0.0471561029553413,0.0490868948400021,0.0466608256101608,0.0509135127067566,0.049090214073658,0.0647920146584511,0.0820380672812462
0.0520999990403652,0.0495766401290894,0.0729400664567947,0.0759567767381668,0.0552538223564625,0.0649157464504242,0.0475021041929722,0.0491477698087692,0.0468436554074287,0.051112174987793,0.0490612126886845,0.065060131251812,0.0824126750230789
0.0511999987065792,0.0507009029388428,0.0748231559991837,0.0759567767381668,0.0564045980572701,0.0669507756829262,0.0491523668169975,0.0504411235451698,0.0482419840991497,0.052745446562767,0.0503696464002132,0.0666068196296692,0.084206722676754
0.0516999997198582,0.0512655526399612,0.0758567228913307,0.0771444141864777,0.058144923299551,0.0674431174993515,0.0501533634960651,0.0514596812427044,0.0489328056573868,0.0535367354750633,0.0512101575732231,0.0672194361686707,0.0841780379414558
0.0538000017404556,0.0525369010865688,0.0765200331807137,0.0771444141864777,0.0591056607663631,0.0683296173810959,0.0511102043092251,0.0521330758929253,0.049486555159092,0.0543363988399506,0.0522423163056374,0.0679893046617508,0.0853203982114792
0.0560000017285347,0.0547709241509438,0.0797941312193871,0.0832802951335907,0.0622860379517078,0.0712073147296906,0.0534124821424484,0.0540463104844093,0.0515386909246445,0.0566879436373711,0.0546613335609436,0.0699961856007576,0.0879842340946198
0.0579999983310699,0.0567495599389076,0.0814282223582268,0.0832802951335907,0.0637801960110664,0.0740475058555603,0.0556398183107376,0.0567947998642921,0.0533616356551647,0.0590649172663689,0.0568526610732079,0.0715379193425179,0.0888980254530907
0.0597000010311604,0.0584185607731342,0.0839429497718811,0.0874733775854111,0.0671262890100479,0.0767076462507248,0.0583330020308495,0.0593944974243641,0.0553842633962631,0.0618247836828232,0.0596679635345936,0.0731933563947678,0.0897334218025208
0.0636000037193298,0.0607204288244247,0.0870819687843323,0.0874733775854111,0.0697921067476273,0.0786737054586411,0.0612992346286774,0.0626354441046715,0.0581172928214073,0.0652878060936928,0.063082791864872,0.0756918042898178,0.0919019877910614
0.066600002348423,0.0627837106585503,0.0903057903051376,0.0962397381663322,0.071946881711483,0.0821942836046219,0.0642255991697311,0.0653482303023338,0.0610951669514179,0.0682829469442368,0.0657888799905777,0.0777869448065758,0.0938746631145477
0.0693999975919724,0.0650945156812668,0.0938407555222511,0.0962397381663322,0.0752467811107636,0.0834766253829002,0.0676680058240891,0.0684057325124741,0.0645499750971794,0.0714230537414551,0.0687797963619232,0.0805870220065117,0.0962613970041275
0.0714000016450882,0.066405713558197,0.0956746265292168,0.099020391702652,0.0773468092083931,0.0856348723173142,0.0694089308381081,0.0703189745545387,0.0663476511836052,0.0732090324163437,0.0703548491001129,0.0818302780389786,0.0974455922842026
0.0722000002861023,0.0676959753036499,0.0969257205724716,0.099020391702652,0.0785893499851227,0.0879742652177811,0.0713378861546516,0.0715334936976433,0.067835308611393,0.0746224150061607,0.071576327085495,0.0829164236783981,0.0984823480248451
0.0732000023126602,0.0690670385956764,0.0979519337415695,0.108546197414398,0.0802974253892899,0.0877798199653626,0.0723658353090286,0.0726975351572037,0.0694611370563507,0.0761675536632538,0.0731083452701569,0.0839422941207886,0.100044026970863
0.0746999979019165,0.070160411298275,0.0989916622638702,0.108546197414398,0.080289751291275,0.088384784758091,0.0734418854117394,0.0739442184567452,0.0710838362574577,0.077470101416111,0.0736270993947983,0.0848377719521523,0.101387217640877
0.0746999979019165,0.0710390135645866,0.0998711511492729,0.112427987158299,0.0808424949645996,0.0886264517903328,0.074094295501709,0.0747112259268761,0.0720850974321365,0.0781975984573364,0.0741985514760017,0.0858930498361588,0.102654814720154
0.0751999989151955,0.071383535861969,0.0997366979718208,0.112427987158299,0.0805685371160507,0.0890161022543907,0.0741181522607803,0.0749030038714409,0.0727356448769569,0.0781959444284439,0.0738829150795937,0.0863936021924019,0.1037392988801
0.0738999992609024,0.071195125579834,0.0987037867307663,0.113988690078259,0.0787926837801933,0.0865532755851746,0.0727132186293602,0.0740212872624397,0.072033517062664,0.0766114518046379,0.0725372359156609,0.0851643607020378,0.10386274009943
0.0737999975681305,0.0725075080990791,0.0991096347570419,0.113988690078259,0.0792823657393456,0.0850918889045715,0.072913333773613,0.0743589028716087,0.0728874877095223,0.0762765184044838,0.0728261396288872,0.0861539840698242,0.105409361422062
0.0775000005960465,0.0732697173953056,0.104292638599873,0.11623327434063,0.0818240344524384,0.086034506559372,0.0771375074982643,0.0781423971056938,0.0774434953927994,0.0791885405778885,0.0756762325763702,0.0896365791559219,0.107065610587597
0.0803999975323677,0.0743787363171577,0.107148595154285,0.11623327434063,0.0858985632658005,0.0885375663638115,0.0795570686459541,0.0806987434625626,0.08036158233881,0.0811259374022484,0.0775051191449165,0.0919874161481857,0.108897231519222
0.0777999982237816,0.0752032324671745,0.104062542319298,0.116827331483364,0.0838000401854515,0.0866566002368927,0.077836737036705,0.0795464888215065,0.0781990066170692,0.0791856572031975,0.0763181298971176,0.0903860852122307,0.11041946709156
0.0754999965429306,0.0759060010313988,0.101954683661461,0.116827331483364,0.0807463154196739,0.0858385860919952,0.0766074135899544,0.0785575211048126,0.0764526277780533,0.0779183059930801,0.0750079974532127,0.0892862379550934,0.1115667745471
0.0750999972224236,0.0763990208506584,0.101030707359314,0.116824477910995,0.0804227739572525,0.0841367393732071,0.0763228461146355,0.0783371105790138,0.0766822546720505,0.0772298127412796,0.0745462775230408,0.0892424285411835,0.112173363566399
0.0744000002741814,0.076523132622242,0.0998341292142868,0.116824477910995,0.080373652279377,0.083891786634922,0.075920969247818,0.0774355232715607,0.0761715546250343,0.0765446126461029,0.073666051030159,0.0891755074262619,0.112331353127956
0.0756999999284744,0.0775693282485008,0.100581862032413,0.121640130877495,0.0807511284947395,0.0845551565289497,0.0762923285365105,0.078305721282959,0.0772764980792999,0.0771228522062302,0.0745495930314064,0.0901961252093315,0.113950006663799
0.0756999999284744,0.0780438855290413,0.102057367563248,0.121640130877495,0.0817550495266914,0.083956390619278,0.0769922658801079,0.0788725763559341,0.0782632157206535,0.0775405913591385,0.0748274624347687,0.0909489020705223,0.114524222910404
0.0754999965429306,0.0788638591766357,0.101667702198029,0.119746752083302,0.0825215727090836,0.0847244411706924,0.0771391689777374,0.0788073837757111,0.0782138779759407,0.0775522664189339,0.0750241428613663,0.0914187654852867,0.115125864744186
0.0784000009298325,0.0799797996878624,0.101833067834377,0.119746752083302,0.0834029465913773,0.0844205021858215,0.0774912983179092,0.0792487934231758,0.0790529474616051,0.0780919939279556,0.0757404565811157,0.0925511941313744,0.116593942046165
0.0781000033020973,0.0803737714886665,0.104907244443893,0.122585393488407,0.0850487723946571,0.087356448173523,0.079550176858902,0.0809025764465332,0.0818691849708557,0.0797325819730759,0.0772829577326775,0.0950559750199318,0.117743626236916
0.0768000036478043,0.0797873362898827,0.103529460728168,0.122585393488407,0.0851906761527061,0.0862415134906769,0.0783040747046471,0.079936720430851,0.080944262444973,0.0785233974456787,0.0760995671153069,0.0945769175887108,0.117455631494522
0.0749000012874603,0.0799132883548737,0.100625328719616,0.119785249233246,0.0819832682609558,0.0834030508995056,0.0755986273288727,0.0777187868952751,0.0782079547643662,0.0761021822690964,0.0735396221280098,0.0925849452614784,0.11793327331543
0.0724999979138374,0.0796720162034035,0.0979948416352272,0.119785249233246,0.0804495587944984,0.0823829025030136,0.0740602537989616,0.0759521797299385,0.0767518058419228,0.074390172958374,0.0724117681384087,0.0913815647363663,0.11835840344429
0.0724000036716461,0.0797163993120194,0.0973395258188248,0.12142389267683,0.0794187262654305,0.082208938896656,0.0734116658568382,0.0752091035246849,0.0762827843427658,0.0736783519387245,0.071783572435379,0.0914963930845261,0.118689745664597
0.0736000016331673,0.0805958211421967,0.0982801243662834,0.12142389267683,0.0811478272080421,0.0837321802973747,0.0742747634649277,0.0763503685593605,0.0776668637990952,0.074832022190094,0.073163241147995,0.0924511179327965,0.11958384513855
0.0768999978899956,0.0842898488044739,0.103597708046436,0.123988315463066,0.0853929817676544,0.088185079395771,0.0794171467423439,0.0822587460279465,0.083173431456089,0.0797842964529991,0.0783027708530426,0.0966438055038452,0.123212851583958
0.0856999978423119,0.0909930840134621,0.111901104450226,0.123988315463066,0.0958905145525932,0.0938544571399689,0.0871752053499222,0.0900579243898392,0.0903046652674675,0.0887044817209244,0.0856777727603912,0.101979926228523,0.127065852284431
0.103500001132488,0.101949006319046,0.126676514744759,0.137748539447784,0.11344338953495,0.10734099894762,0.104307323694229,0.106360822916031,0.106005236506462,0.106388933956623,0.103542000055313,0.11335027217865,0.133942663669586
0.122699998319149,0.112919732928276,0.142846435308456,0.137748539447784,0.131587028503418,0.123044162988663,0.123618483543396,0.125074416399002,0.124069072306156,0.125698119401932,0.122722864151001,0.125897511839867,0.141370639204979
0.143700003623962,0.124119125306606,0.160099074244499,0.155803546309471,0.148700535297394,0.141392379999161,0.144746586680412,0.145056188106537,0.143788248300552,0.145526528358459,0.14380194246769,0.138737291097641,0.149481669068337
0.162699997425079,0.134274825453758,0.177654042840004,0.155803546309471,0.165971353650093,0.160720124840736,0.163192361593246,0.162120267748833,0.160633355379105,0.163222879171371,0.165898889303207,0.151152312755585,0.154345721006393
0.183400005102158,0.146995604038239,0.196228966116905,0.174312904477119,0.186389163136482,0.183189034461975,0.184441611170769,0.182103365659714,0.181179076433182,0.183630019426346,0.188867881894112,0.164503678679466,0.162179261445999
0.203400000929832,0.157647132873535,0.210393786430359,0.174312904477119,0.203458845615387,0.200070336461067,0.202633038163185,0.200564727187157,0.199303448200226,0.201125085353851,0.209522843360901,0.175080984830856,0.168597757816315
0.218600004911423,0.165692120790482,0.222758412361145,0.188173398375511,0.217134192585945,0.214459657669067,0.217747181653976,0.216165319085121,0.214888259768486,0.216519072651863,0.225918605923653,0.183678492903709,0.173960566520691
0.227500006556511,0.169730216264725,0.230683445930481,0.188173398375511,0.225644186139107,0.222251147031784,0.228325322270393,0.226528629660606,0.2247044891119,0.227229341864586,0.236537545919418,0.189170181751251,0.176610961556435
0.237299993634224,0.175807520747185,0.240291059017181,0.186560422182083,0.232127606868744,0.231438130140305,0.237624019384384,0.236740201711655,0.234846770763397,0.236488193273544,0.247574746608734,0.195659443736076,0.181338861584663
0.228300005197525,0.164285555481911,0.227597489953041,0.186560422182083,0.226383700966835,0.223479881882668,0.234263330698013,0.231939002871513,0.22839292883873,0.23035492002964,0.234868988394737,0.185542732477188,0.175273418426514
0.238600000739098,0.180533811450005,0.242216423153877,0.195944607257843,0.241126343607903,0.235087394714355,0.243215650320053,0.241442799568176,0.23834040760994,0.239326804876328,0.249833017587662,0.197735697031021,0.184293523430824
0.244599997997284,0.184301480650902,0.248278632760048,0.195944607257843,0.247370913624763,0.241029024124145,0.247633725404739,0.246537759900093,0.24375219643116,0.245440974831581,0.256996542215347,0.202956035733223,0.186598464846611
0.250999987125397,0.187187016010284,0.256388187408447,0.20133101940155,0.25455167889595,0.245790839195251,0.255099534988403,0.254086405038834,0.251932382583618,0.253199428319931,0.263708561658859,0.208622455596924,0.188945904374123
0.249099999666214,0.189253643155098,0.252737045288086,0.20133101940155,0.250539243221283,0.244406878948212,0.25174805521965,0.2509585916996,0.248415440320969,0.249352291226387,0.262266337871552,0.206933066248894,0.188998699188232
0.250400006771088,0.191601172089577,0.2546706199646,0.205656692385674,0.253986448049545,0.247153609991074,0.254142671823502,0.253340661525726,0.250689476728439,0.25148817896843,0.264591336250305,0.208861246705055,0.190464168787003
0.253800004720688,0.194832623004913,0.257947027683258,0.205656692385674,0.256432622671127,0.25062569975853,0.257117539644241,0.256721645593643,0.254039794206619,0.254369825124741,0.268581598997116,0.212096586823463,0.192475318908691
0.256599992513657,0.194213673472404,0.259163856506348,0.211600109934807,0.260769486427307,0.252354264259338,0.260253190994263,0.258571475744247,0.25531741976738,0.256316483020782,0.268635153770447,0.21300396323204,0.19230854511261
0.256999999284744,0.198088452219963,0.260799020528793,0.211600109934807,0.261719226837158,0.255193591117859,0.261002123355865,0.259500980377197,0.256290972232819,0.257169187068939,0.27069091796875,0.214202255010605,0.194688960909843
0.259700000286102,0.199534446001053,0.262929737567902,0.217761650681496,0.265088975429535,0.258463621139526,0.262193948030472,0.260372132062912,0.258110642433166,0.260378271341324,0.272978544235229,0.217082872986794,0.196087062358856
0.262100011110306,0.203427419066429,0.266141295433044,0.217761650681496,0.267622321844101,0.260040611028671,0.264086484909058,0.262617617845535,0.260672986507416,0.261832773685455,0.276439338922501,0.219988361001015,0.198121175169945
0.265199989080429,0.205388352274895,0.267349570989609,0.21975576877594,0.269613116979599,0.261483460664749,0.264257699251175,0.263491898775101,0.261419922113419,0.263267606496811,0.278518587350845,0.222175866365433,0.199796780943871
0.268099993467331,0.207909375429153,0.271309822797775,0.21975576877594,0.274692416191101,0.266911387443542,0.269566208124161,0.268654465675354,0.266546189785004,0.268342286348343,0.282648324966431,0.225717917084694,0.202345624566078
0.268700003623962,0.210720881819725,0.272379785776138,0.222382456064224,0.274470090866089,0.266884177923203,0.269850790500641,0.269075334072113,0.266357034444809,0.268094509840012,0.284187167882919,0.227853029966354,0.2037413418293
0.269400000572205,0.212927594780922,0.27359002828598,0.222382456064224,0.276506453752518,0.269058793783188,0.269657433032989,0.270119249820709,0.267214298248291,0.270598322153091,0.286560148000717,0.229246616363525,0.20550625026226
0.272000014781952,0.216200038790703,0.278234243392944,0.225080892443657,0.28090301156044,0.272754013538361,0.27387148141861,0.273864060640335,0.27209210395813,0.273547053337097,0.290254712104797,0.233659937977791,0.208202689886093
0.270999997854233,0.215921476483345,0.275199711322784,0.225080892443657,0.280179411172867,0.272045493125916,0.270569413900375,0.271594852209091,0.269732087850571,0.271312564611435,0.289365649223328,0.23252546787262,0.206447392702103
0.274800002574921,0.217041209340096,0.277915060520172,0.229443162679672,0.281643658876419,0.27403923869133,0.272267639636993,0.273728340864182,0.272619992494583,0.27454662322998,0.291607618331909,0.23443166911602,0.207775786519051
0.244299992918968,0.229809865355492,0.226158455014229,0.229443162679672,0.24559773504734,0.235882222652435,0.242192193865776,0.241109058260918,0.240820005536079,0.239116430282593,0.24464125931263,0.188373491168022,0.215078011155128
0.272599995136261,0.215496674180031,0.277356207370758,0.226796522736549,0.280496209859848,0.270805567502975,0.272439509630203,0.273003160953522,0.270878404378891,0.272848039865494,0.28815969824791,0.231180593371391,0.205382898449898
0.266200006008148,0.211186319589615,0.27606338262558,0.226796522736549,0.274556487798691,0.266061991453171,0.267441153526306,0.268743485212326,0.267677307128906,0.268896281719208,0.285116374492645,0.228528559207916,0.20082551240921
0.244800001382828,0.228274509310722,0.226643428206444,0.224522948265076,0.24724006652832,0.237178653478622,0.242011800408363,0.24089415371418,0.241021290421486,0.239305287599564,0.244305148720741,0.18861611187458,0.213313087821007
0.266099989414215,0.207983285188675,0.27155527472496,0.224522948265076,0.273646086454391,0.26328319311142,0.263695687055588,0.26489645242691,0.264212310314178,0.265777051448822,0.280940979719162,0.225963652133942,0.198176920413971
0.247899994254112,0.236154869198799,0.23064061999321,0.229258760809898,0.25192466378212,0.242043539881706,0.24627523124218,0.245250254869461,0.245616391301155,0.244308084249496,0.250292032957077,0.19366130232811,0.219312220811844
0.278499990701675,0.222525641322136,0.284781068563461,0.229258760809898,0.289453476667404,0.277104735374451,0.275325506925583,0.277889519929886,0.277048766613007,0.279164165258408,0.296036899089813,0.24155230820179,0.21048478782177
0.234400004148483,0.218710526823997,0.222561925649643,0.218023508787155,0.240078553557396,0.227770000696182,0.235198140144348,0.233706817030907,0.234819665551186,0.233138903975487,0.237394988536835,0.186850070953369,0.206825479865074
0.269600003957748,0.210547119379044,0.271460115909576,0.218023508787155,0.269120067358017,0.258073806762695,0.269770920276642,0.269744515419006,0.268320977687836,0.265872329473495,0.281705945730209,0.226459234952927,0.199223056435585
0.234699994325638,0.232781618833542,0.218868538737297,0.221191957592964,0.238315433263779,0.23056423664093,0.233932808041573,0.232750400900841,0.231258600950241,0.231074407696724,0.237782418727875,0.185272052884102,0.217630505561829
0.259700000286102,0.21208319067955,0.268999874591827,0.221191957592964,0.265692949295044,0.258108198642731,0.257233560085297,0.257668435573578,0.252648383378983,0.262031018733978,0.281116783618927,0.225676521658897,0.200038343667984
0.233199998736382,0.2283695936203,0.220721527934074,0.215218618512154,0.240233510732651,0.230542361736298,0.233337476849556,0.232120767235756,0.232106566429138,0.232404857873917,0.237917438149452,0.187576591968536,0.214303955435753
0.25,0.201595112681389,0.263302087783813,0.215218618512154,0.259187370538712,0.248325303196907,0.250106781721115,0.250889539718628,0.250538647174835,0.254839658737183,0.272082298994064,0.220308035612106,0.191290378570557
0.256199985742569,0.199330136179924,0.26321405172348,0.221180081367493,0.258650034666061,0.246371760964394,0.252935945987701,0.255848705768585,0.255190044641495,0.254802316427231,0.269922465085983,0.220081388950348,0.190400943160057
0.234099999070168,0.231754705309868,0.222052320837975,0.221180081367493,0.242878764867783,0.232863366603851,0.233943492174149,0.234420657157898,0.23369137942791,0.233637884259224,0.240157768130302,0.190283313393593,0.216791123151779
0.259499996900558,0.210389420390129,0.267544776201248,0.227383926510811,0.266144007444382,0.257264077663422,0.258184403181076,0.260232448577881,0.25834983587265,0.259121537208557,0.275581806898117,0.226951897144318,0.199680745601654
0.237100005149841,0.238986566662788,0.226293951272964,0.227383926510811,0.246177360415459,0.238190948963165,0.236006751656532,0.236878246068954,0.236136004328728,0.236378967761993,0.244223445653915,0.194806784391403,0.222609266638756
0.258300006389618,0.211382985115051,0.266053944826126,0.224530562758446,0.264696419239044,0.256160885095596,0.25630795955658,0.258863866329193,0.25812640786171,0.258477807044983,0.277129262685776,0.228670015931129,0.20063516497612
0.239500001072884,0.243511900305748,0.227887749671936,0.224530562758446,0.252389937639236,0.23941795527935,0.238260373473167,0.239607647061348,0.238542377948761,0.239030510187149,0.247564926743507,0.1976258456707,0.226096853613853
0.260199993848801,0.214760839939117,0.267460554838181,0.215711921453476,0.265062779188156,0.259569525718689,0.257899910211563,0.260471880435944,0.259601324796677,0.259994804859161,0.279857039451599,0.231087148189545,0.203500479459763
0.262199997901916,0.217339739203453,0.267264515161514,0.215711921453476,0.266137272119522,0.259139358997345,0.257532298564911,0.259556531906128,0.258776128292084,0.26041242480278,0.280400633811951,0.232395321130753,0.205099374055862
0.242599993944168,0.247670441865921,0.230665862560272,0.225559458136559,0.252683252096176,0.2432901263237,0.240454211831093,0.242166504263878,0.24097940325737,0.241618245840073,0.250670373439789,0.200001791119575,0.22970224916935
0.243399992585182,0.250922679901123,0.233754128217697,0.225559458136559,0.25380602478981,0.245539993047714,0.243263944983482,0.244825229048729,0.243560209870338,0.244234532117844,0.253824055194855,0.201858893036842,0.231409072875977
0.249200001358986,0.255293607711792,0.239385768771172,0.233264595270157,0.264234721660614,0.249326378107071,0.250661104917526,0.252203196287155,0.250652253627777,0.251240253448486,0.259982049465179,0.206251069903374,0.234634444117546
0.251899987459183,0.259234964847565,0.240337401628494,0.233264595270157,0.266032874584198,0.252639442682266,0.253635764122009,0.254933714866638,0.253302276134491,0.253896743059158,0.263609200716019,0.20791894197464,0.236846342682838
0.25229999423027,0.262677937746048,0.240984693169594,0.238382503390312,0.266953200101852,0.252665340900421,0.255246818065643,0.255958706140518,0.254154592752457,0.254767596721649,0.265706419944763,0.208336889743805,0.238618150353432
0.254000008106232,0.265640586614609,0.243578612804413,0.238382503390312,0.270041435956955,0.254567205905914,0.257928431034088,0.258023530244827,0.256082355976105,0.256860256195068,0.267723321914673,0.209814935922623,0.240235015749931
0.257400006055832,0.269324392080307,0.24648180603981,0.242253378033638,0.271058142185211,0.257839143276215,0.261496484279633,0.261300086975098,0.25958314538002,0.26043975353241,0.271273583173752,0.212345510721207,0.242589712142944
0.259400010108948,0.273242384195328,0.250549525022507,0.242253378033638,0.276049882173538,0.260547250509262,0.263642460107803,0.263436794281006,0.262162029743195,0.263357162475586,0.273978799581528,0.214556321501732,0.244917050004005
0.259900003671646,0.27491283416748,0.251417279243469,0.244349673390388,0.277361810207367,0.261139988899231,0.265054553747177,0.264155566692352,0.2632697224617,0.265061885118484,0.27509081363678,0.216029062867165,0.245264232158661
0.260399997234344,0.276487916707993,0.253344625234604,0.244349673390388,0.279281228780746,0.260036498308182,0.265931487083435,0.264496475458145,0.264320939779282,0.265886157751083,0.275785177946091,0.217376857995987,0.24606791138649
0.261099994182587,0.27571776509285,0.256047278642654,0.239772126078606,0.279472708702087,0.26088160276413,0.266851514577866,0.265121519565582,0.265130311250687,0.266898453235626,0.275466293096542,0.218699187040329,0.245053201913834
0.25110000371933,0.259634137153625,0.245830297470093,0.239772126078606,0.265103489160538,0.247952997684479,0.253888159990311,0.252959609031677,0.252073436975479,0.254430919885635,0.260513424873352,0.211780160665512,0.235497087240219
0.235799998044968,0.263032674789429,0.230477139353752,0.238557398319244,0.250270575284958,0.235957443714142,0.240291208028793,0.239411979913712,0.234435454010963,0.240366965532303,0.246867105364799,0.201840981841087,0.240792632102966
0.230800002813339,0.260825991630554,0.228887334465981,0.238557398319244,0.248429164290428,0.231409981846809,0.235154569149017,0.23425854742527,0.231707602739334,0.234958082437515,0.242458611726761,0.200571566820145,0.237071692943573
0.225700005888939,0.247033402323723,0.227090507745743,0.233625307679176,0.242412805557251,0.226233690977097,0.230266988277435,0.229919239878654,0.227883532643318,0.231613114476204,0.235897019505501,0.20124714076519,0.229469999670982
0.232400000095367,0.256848484277725,0.233026877045631,0.233625307679176,0.248282626271248,0.230579733848572,0.234447911381721,0.234590023756027,0.232724204659462,0.236233487725258,0.241397321224213,0.207599699497223,0.236866667866707
0.230100005865097,0.258756250143051,0.231730908155441,0.231738120317459,0.24463053047657,0.228989243507385,0.231334239244461,0.232148692011833,0.229623377323151,0.232247650623322,0.238622844219208,0.206594362854958,0.239191681146622
0.228900000452995,0.260457038879395,0.22988960146904,0.231738120317459,0.244675576686859,0.226525112986565,0.22960390150547,0.230745583772659,0.227281838655472,0.229447826743126,0.236805886030197,0.205524131655693,0.240727990865707
0.228799998760223,0.261540532112122,0.229736462235451,0.23573824763298,0.244380876421928,0.226623848080635,0.228911697864532,0.230315551161766,0.22675746679306,0.228506460785866,0.236399859189987,0.205775216221809,0.241819635033607
0.230399996042252,0.264178812503815,0.230688214302063,0.23573824763298,0.247108325362205,0.228613466024399,0.231614276766777,0.23341016471386,0.22950778901577,0.231045320630074,0.239096984267235,0.207605138421059,0.243746936321259
0.235499992966652,0.270183444023132,0.235066145658493,0.239476516842842,0.249427497386932,0.234055563807487,0.236854046583176,0.238410040736198,0.234491586685181,0.236398637294769,0.244079560041428,0.211417526006699,0.247829765081406
0.239399999380112,0.276591867208481,0.238625541329384,0.239476516842842,0.256316184997559,0.23728683590889,0.241887748241425,0.243188351392746,0.239194452762604,0.241682052612305,0.249033659696579,0.215189397335052,0.252354353666306
0.242300003767014,0.280923962593079,0.241663560271263,0.241861298680305,0.257931768894196,0.241227328777313,0.245318934321403,0.246474161744118,0.242550522089005,0.24508361518383,0.252217024564743,0.217774778604507,0.255274415016174
0.244800001382828,0.284129470586777,0.244846567511559,0.241861298680305,0.259400725364685,0.245645076036453,0.249993994832039,0.250898957252502,0.246712893247604,0.248413115739822,0.255843371152878,0.2209702283144,0.258946031332016
0.249200001358986,0.290558367967606,0.249282613396645,0.244718939065933,0.267805337905884,0.250867009162903,0.255929201841354,0.257081866264343,0.253009438514709,0.253912538290024,0.261925458908081,0.225443154573441,0.263954550027847
0.246999993920326,0.290873825550079,0.247449174523354,0.244718939065933,0.264216035604477,0.245970249176025,0.252038568258286,0.25315260887146,0.24880550801754,0.251644641160965,0.258995294570923,0.223841845989227,0.261626571416855
0.150700002908707,0.185451924800873,0.167567774653435,0.188183858990669,0.14889532327652,0.141355752944946,0.147639632225037,0.148676544427872,0.14944189786911,0.147114545106888,0.148085206747055,0.16726391017437,0.203481644392014
0.153899997472763,0.190628826618195,0.171351611614227,0.188183858990669,0.154498592019081,0.147585809230804,0.151377648115158,0.152744859457016,0.153227493166924,0.151079013943672,0.152614861726761,0.170320868492126,0.207160621881485
0.158999994397163,0.195819929242134,0.175183564424515,0.189353913068771,0.159857779741287,0.150678247213364,0.155593261122704,0.156945243477821,0.157379657030106,0.155693963170052,0.156936392188072,0.173311516642571,0.21080419421196
0.162699997425079,0.200243100523949,0.178654998540878,0.189353913068771,0.164249420166016,0.15445750951767,0.159372568130493,0.160693630576134,0.161146402359009,0.159635901451111,0.160886093974113,0.176437497138977,0.214167714118958
0.165700003504753,0.205527782440186,0.1834567040205,0.191315248608589,0.168240383267403,0.159331887960434,0.163409098982811,0.165126621723175,0.165073528885841,0.163925409317017,0.165603786706924,0.179302930831909,0.217806071043015
0.169599995017052,0.209799766540527,0.185331121087074,0.191315248608589,0.172974348068237,0.161282420158386,0.166813015937805,0.16826656460762,0.168062955141068,0.167412042617798,0.169082641601563,0.181824967265129,0.220405593514442
0.170499995350838,0.214055016636848,0.189055681228638,0.199300780892372,0.176335230469704,0.164795100688934,0.169176042079926,0.170574724674225,0.170576065778732,0.170463219285011,0.172627508640289,0.184755623340607,0.223791599273682
0.175899997353554,0.2197235673666,0.192565187811852,0.199300780892372,0.178438648581505,0.170500248670578,0.174143224954605,0.175056099891663,0.175020202994347,0.174896031618118,0.177441731095314,0.187803953886032,0.227730214595795
0.17569999396801,0.223159447312355,0.19484831392765,0.202410772442818,0.183576300740242,0.172661975026131,0.175555810332298,0.176467582583427,0.176278635859489,0.177218347787857,0.180338650941849,0.189801543951035,0.229755714535713
0.177100002765656,0.225866630673408,0.196664601564407,0.202410772442818,0.183949276804924,0.174598634243011,0.177845895290375,0.178374767303467,0.178429931402206,0.179476529359818,0.182400465011597,0.191346302628517,0.231571823358536
0.177100002765656,0.227994874119759,0.19754958152771,0.202712088823318,0.187662526965141,0.176901936531067,0.179679960012436,0.180118709802628,0.179719343781471,0.181277066469193,0.184619560837746,0.192311450839043,0.233006790280342
0.178200006484985,0.230073511600494,0.199496731162071,0.202712088823318,0.188232317566872,0.177537277340889,0.180672556161881,0.181152611970902,0.180482730269432,0.182911485433579,0.186678528785706,0.193905279040337,0.234741732478142
0.176599994301796,0.228879511356354,0.198569387197495,0.201872318983078,0.18758288025856,0.178110003471375,0.180105566978455,0.180571734905243,0.179734975099564,0.182593122124672,0.186358094215393,0.193522304296494,0.234086841344833
0.177799999713898,0.228830635547638,0.198645800352097,0.201872318983078,0.187578901648521,0.180577635765076,0.18009889125824,0.180601730942726,0.179899126291275,0.182728603482246,0.186529204249382,0.193956881761551,0.234457865357399
0.181600004434586,0.226501762866974,0.196945920586586,0.200433284044266,0.185679048299789,0.176859885454178,0.178378120064735,0.179335698485374,0.178172767162323,0.180647596716881,0.184587985277176,0.192167639732361,0.232858374714851
0.174700006842613,0.223659098148346,0.196275025606155,0.200433284044266,0.182877600193024,0.176106184720993,0.177156418561935,0.177730411291122,0.176871493458748,0.179231882095337,0.182781517505646,0.190945386886597,0.231600075960159
0.17620000243187,0.220482185482979,0.193487524986267,0.198858797550201,0.181037902832031,0.173723876476288,0.174262672662735,0.175164818763733,0.174343377351761,0.175849348306656,0.180840030312538,0.189014419913292,0.229791298508644
0.168599992990494,0.216864258050919,0.191391929984093,0.198858797550201,0.178587660193443,0.169377744197845,0.171210512518883,0.172986462712288,0.171968147158623,0.1728755235672,0.178593248128891,0.187112122774124,0.227757304906845
0.166899994015694,0.213503301143646,0.1884985268116,0.161532625555992,0.175710693001747,0.168379336595535,0.169622153043747,0.171044617891312,0.170180276036263,0.170525386929512,0.176327735185623,0.185331344604492,0.225788459181786
0.103799998760223,0.115165360271931,0.113201595842838,0.161532625555992,0.0874292701482773,0.089065708220005,0.0995039343833923,0.09835434705019,0.0984262153506279,0.0926713272929192,0.0938550904393196,0.123431801795959,0.146198406815529
0.106100000441074,0.123986713588238,0.119011454284191,0.130806639790535,0.094558484852314,0.0936397463083267,0.101733423769474,0.10064310580492,0.101412452757359,0.097088634967804,0.0996479094028473,0.1301129758358,0.155288398265839
0.091899998486042,0.117098607122898,0.111516401171684,0.130806639790535,0.0891506597399712,0.0874936655163765,0.093042254447937,0.0908515006303787,0.091789148747921,0.0895229354500771,0.091701939702034,0.122826673090458,0.148279458284378
0.0865999981760979,0.111348316073418,0.0936756581068039,0.115211971104145,0.0760146826505661,0.077712893486023,0.0822082310914993,0.0824057757854462,0.0839642733335495,0.0733939483761787,0.0810953229665756,0.108235359191895,0.142877504229546
0.0995000004768372,0.112341038882732,0.100700706243515,0.115211971104145,0.078257642686367,0.0846851170063019,0.0882274135947228,0.0920445993542671,0.0893890559673309,0.0794906243681908,0.0852224826812744,0.111317843198776,0.144354268908501
0.116899996995926,0.13166643679142,0.127141654491425,0.14738792181015,0.102655924856663,0.105025812983513,0.112531557679176,0.112385980784893,0.11385864764452,0.105750776827335,0.108362168073654,0.135952696204185,0.161583632230759
0.115000002086163,0.134066551923752,0.13080894947052,0.14738792181015,0.104753896594048,0.104380831122398,0.112985588610172,0.112647719681263,0.113688908517361,0.108825646340847,0.109815314412117,0.137860611081123,0.164726257324219
0.116899996995926,0.136515021324158,0.133685767650604,0.149756535887718,0.109085477888584,0.107251912355423,0.114486820995808,0.114772543311119,0.115581177175045,0.111054807901382,0.112047970294952,0.140003144741058,0.167777210474014
0.106499999761581,0.128068089485168,0.125542402267456,0.149756535887718,0.0997061729431152,0.0973873883485794,0.108286775648594,0.10776275396347,0.107487730681896,0.103064611554146,0.103089109063149,0.130462348461151,0.159627720713615
0.108999997377396,0.12956777215004,0.127753093838692,0.142305657267571,0.100541099905968,0.101452112197876,0.113051280379295,0.112285315990448,0.112695068120956,0.107088759541512,0.105827711522579,0.131392955780029,0.160472810268402
0.114399999380112,0.129719138145447,0.129796475172043,0.142305657267571,0.102537982165813,0.102288298308849,0.114874020218849,0.115109905600548,0.115496434271336,0.108265772461891,0.107503436505795,0.13307411968708,0.161006852984428
0.120800003409386,0.135451748967171,0.13793358206749,0.146284878253937,0.110075429081917,0.109004750847816,0.11942757666111,0.120762728154659,0.12187971919775,0.114956468343735,0.11463025957346,0.140243709087372,0.166982382535934
0.119999997317791,0.133399546146393,0.136998176574707,0.146284878253937,0.109030455350876,0.107320263981819,0.118401996791363,0.119219847023487,0.119819678366184,0.114006415009499,0.113052144646645,0.138544797897339,0.165491864085197
0.119400002062321,0.134048670530319,0.138570174574852,0.148520901799202,0.109577037394047,0.106853231787682,0.118880838155746,0.119525223970413,0.119838684797287,0.114410109817982,0.113722540438175,0.138566717505455,0.165295958518982
0.118100002408028,0.134641945362091,0.138233721256256,0.148520901799202,0.10909878462553,0.108020946383476,0.11851504445076,0.119956493377686,0.11998938024044,0.114676706492901,0.113829649984837,0.138798087835312,0.166721642017365
0.121100001037121,0.136644750833511,0.139540582895279,0.155238017439842,0.110594302415848,0.109233230352402,0.119377069175243,0.12055129557848,0.120700538158417,0.116039164364338,0.115719944238663,0.140389114618301,0.16894793510437
0.128199994564056,0.137865126132965,0.149931341409683,0.155238017439842,0.119181551039219,0.115960791707039,0.128343671560287,0.128787785768509,0.130618691444397,0.124762579798698,0.121240824460983,0.148239523172379,0.17125877737999
0.123099997639656,0.139590486884117,0.145353525876999,0.155561655759811,0.11559271812439,0.115478485822678,0.124618671834469,0.125680074095726,0.12674143910408,0.121855519711971,0.120646670460701,0.145731240510941,0.172615855932236
0.12389999628067,0.139121890068054,0.143154561519623,0.155561655759811,0.113746672868729,0.114832945168018,0.122607618570328,0.123927414417267,0.123762689530849,0.119863092899323,0.119229473173618,0.143388256430626,0.17254276573658
0.126499995589256,0.141671225428581,0.148903995752335,0.161825373768806,0.120416149497032,0.120098136365414,0.127618536353111,0.128046110272408,0.129519820213318,0.12528882920742,0.123739331960678,0.148650884628296,0.17530657351017
0.128199994564056,0.142576053738594,0.150371998548508,0.161825373768806,0.122261710464954,0.124191880226135,0.130353182554245,0.129904687404633,0.132340371608734,0.127819940447807,0.125576242804527,0.150363877415657,0.176464229822159
0.129800006747246,0.144386053085327,0.150970101356506,0.163748219609261,0.12333332747221,0.124004632234573,0.130006402730942,0.129821419715881,0.131092518568039,0.127450972795486,0.126430466771126,0.150346368551254,0.177440002560616
0.129999995231628,0.145142748951912,0.150543823838234,0.163748219609261,0.123842217028141,0.126476913690567,0.130967378616333,0.130416303873062,0.131644055247307,0.128176212310791,0.126498132944107,0.15079502761364,0.178008392453194
0.133599996566772,0.14825938642025,0.157784834504128,0.173043042421341,0.13028971850872,0.131502628326416,0.136271744966507,0.134760275483131,0.138161048293114,0.133917972445488,0.131059467792511,0.157016441226006,0.180783689022064
0.130999997258186,0.148216262459755,0.153737738728523,0.173043042421341,0.127246350049973,0.130289658904076,0.132842093706131,0.13161039352417,0.133863553404808,0.131197333335876,0.128602311015129,0.153937473893166,0.179926097393036
0.13120000064373,0.149403408169746,0.155218780040741,0.172700390219688,0.128921553492546,0.132301270961761,0.13441663980484,0.13232097029686,0.135812446475029,0.132851958274841,0.130738362669945,0.155940100550652,0.180505499243736
0.131400004029274,0.149422183632851,0.149945989251137,0.172700390219688,0.125820338726044,0.130539357662201,0.129608333110809,0.127815872430801,0.129565939307213,0.128535717725754,0.128548517823219,0.151655495166779,0.179851084947586
0.130300000309944,0.15122278034687,0.149590358138084,0.172890022397041,0.124664343893528,0.128691136837006,0.128864929080009,0.127031609416008,0.130241453647614,0.128268614411354,0.128298237919807,0.152794405817986,0.181025981903076
0.128600001335144,0.149675518274307,0.148427575826645,0.172890022397041,0.122552916407585,0.126136630773544,0.126950055360794,0.125427603721619,0.128462851047516,0.125543847680092,0.12590491771698,0.150677427649498,0.179820150136948
0.127599999308586,0.148306488990784,0.145181685686111,0.16780062019825,0.120240718126297,0.123836606740952,0.12427531182766,0.123106077313423,0.125374600291252,0.123235702514648,0.124278075993061,0.148391634225845,0.178721308708191
0.117200002074242,0.142625868320465,0.141927838325501,0.16780062019825,0.115597739815712,0.11802875995636,0.120660535991192,0.119605362415314,0.121274173259735,0.119389966130257,0.120159208774567,0.144365429878235,0.173588305711746
0.118500001728535,0.139121204614639,0.140003353357315,0.159910619258881,0.11281306296587,0.11514475941658,0.118284627795219,0.118249833583832,0.119347259402275,0.117714941501617,0.118001870810986,0.141907408833504,0.170852914452553
0.111699998378754,0.132948011159897,0.133604258298874,0.159910619258881,0.106665939092636,0.109580174088478,0.112431913614273,0.113039039075375,0.113077878952026,0.11169308423996,0.11167711019516,0.135201558470726,0.165709629654884
0.110299997031689,0.13004095852375,0.131224259734154,0.152013003826141,0.105442009866238,0.107034906744957,0.11110832542181,0.111578062176704,0.112531036138535,0.110095307230949,0.110055193305016,0.133084684610367,0.162937670946121
0.108199998736382,0.125855386257172,0.127559632062912,0.152013003826141,0.101500980556011,0.103106774389744,0.108523987233639,0.109487660229206,0.109622672200203,0.107117332518101,0.106498703360558,0.129054307937622,0.159409761428833
0.106899999082088,0.125727474689484,0.126720368862152,0.14545938372612,0.101855091750622,0.103222213685513,0.107996851205826,0.10932918637991,0.110214993357658,0.106621749699116,0.106564745306969,0.128736957907677,0.159118086099625
0.105800002813339,0.12109137326479,0.122777603566647,0.14545938372612,0.0989239513874054,0.0986787378787994,0.104256846010685,0.105160742998123,0.105951972305775,0.102678053081036,0.102655671536922,0.124670788645744,0.154593408107758
0.0989999994635582,0.119358487427235,0.121030770242214,0.138305529952049,0.098032258450985,0.099555179476738,0.103279545903206,0.104013673961163,0.105167336761951,0.10175571590662,0.101851798593998,0.123117119073868,0.152903765439987
0.097900003194809,0.115547984838486,0.117270544171333,0.138305529952049,0.0928490906953812,0.0949432849884033,0.100865662097931,0.101649768650532,0.102449618279934,0.0989235118031502,0.0984453707933426,0.119502834975719,0.149217262864113
0.0987000018358231,0.114720664918423,0.116365857422352,0.134772077202797,0.0931114032864571,0.0939581021666527,0.0986698567867279,0.0998406186699867,0.100929088890553,0.0980718657374382,0.0971650257706642,0.119472496211529,0.147877782583237
0.0934000015258789,0.114971503615379,0.118270598351955,0.134772077202797,0.0915569365024567,0.0936072617769241,0.100998289883137,0.101109050214291,0.102168701589108,0.0996010974049568,0.0976263880729675,0.119941614568234,0.146999299526215
0.0964000001549721,0.115926265716553,0.118326731026173,0.134264528751373,0.0934105664491653,0.0935627967119217,0.0993554294109345,0.0994238704442978,0.10086340457201,0.0990020111203194,0.097365565598011,0.120585158467293,0.147167637944222
0.095100000500679,0.111493729054928,0.114278368651867,0.134264528751373,0.0894436687231064,0.0895049124956131,0.0972588285803795,0.0963551998138428,0.0980791002511978,0.0959399864077568,0.0931065902113915,0.116634920239449,0.142950862646103
0.0935999974608421,0.112013541162014,0.114500485360622,0.130326643586159,0.0915414467453957,0.0924704968929291,0.095628097653389,0.0952699407935143,0.0975461229681969,0.0959953889250755,0.0936649516224861,0.117719568312168,0.143376126885414
0.0958999991416931,0.110561013221741,0.112161546945572,0.130326643586159,0.088570348918438,0.0919385254383087,0.0955386236310005,0.0959290117025375,0.0970577523112297,0.0953700095415115,0.0926607921719551,0.11683489382267,0.142313107848167
0.0974999964237213,0.11390034109354,0.115276880562305,0.132404893636704,0.0911206528544426,0.0945149958133698,0.096747413277626,0.0967477038502693,0.0985177010297775,0.0971132814884186,0.0953287929296494,0.120029769837856,0.145814433693886
0.094200000166893,0.110921643674374,0.111245281994343,0.132404893636704,0.0883802995085716,0.0909550487995148,0.0935882329940796,0.0931728705763817,0.0951924324035645,0.0943400412797928,0.0920745804905891,0.118018455803394,0.143791928887367
0.0948000028729439,0.112580634653568,0.113821692764759,0.134380951523781,0.0895532667636871,0.0933867841959,0.094523124396801,0.0950973182916641,0.0965121686458588,0.094736747443676,0.0937229916453362,0.119516365230083,0.144781962037087
0.092799998819828,0.108206391334534,0.109398916363716,0.134380951523781,0.0871423184871674,0.0903305485844612,0.0922449380159378,0.0914174988865852,0.0937688574194908,0.0916095748543739,0.0899645239114761,0.116253420710564,0.140363186597824
0.0920000001788139,0.11019978672266,0.109503835439682,0.130449742078781,0.0876592844724655,0.0903373062610626,0.0917377918958664,0.0912715643644333,0.0939607247710228,0.0918306186795235,0.0910675302147865,0.117103360593319,0.141570031642914
0.0901999995112419,0.105711907148361,0.105383917689323,0.130449742078781,0.0826747938990593,0.0861368775367737,0.0883972197771072,0.0874585211277008,0.0899251326918602,0.0879917442798615,0.0865921005606651,0.112448371946812,0.137433111667633
0.0892999991774559,0.106728956103325,0.106111228466034,0.125936344265938,0.0839196741580963,0.0859402567148209,0.088596910238266,0.0880700573325157,0.0911412015557289,0.0874188542366028,0.0871085673570633,0.113450199365616,0.137647897005081
0.0825000032782555,0.097856268286705,0.0988132655620575,0.125936344265938,0.0785141214728355,0.0779633447527885,0.0820894092321396,0.0800280869007111,0.0839186310768127,0.081209771335125,0.0785343647003174,0.106071300804615,0.129166811704636
0.0895000025629997,0.101989336311817,0.10000005364418,0.119644105434418,0.078732393682003,0.080375574529171,0.087053619325161,0.0851033255457878,0.0883433520793915,0.0834729373455048,0.0823551043868065,0.107087180018425,0.132072776556015
0.0788000002503395,0.0952602475881577,0.0939776748418808,0.119644105434418,0.071518287062645,0.0736046880483627,0.0799872130155563,0.0778936296701431,0.0808032006025314,0.0779697224497795,0.0749862641096115,0.100717008113861,0.126867070794106
0.0830999985337257,0.0963054075837135,0.0926806181669235,0.110960908234119,0.0712436512112618,0.0740837603807449,0.0831174775958061,0.0822871029376984,0.0845445618033409,0.0786859393119812,0.0767938271164894,0.0996490195393562,0.126707941293716
0.0715999975800514,0.0799232050776482,0.0857440680265427,0.110960908234119,0.0599484741687775,0.0600183680653572,0.0712032839655876,0.0672577470541,0.0703210085630417,0.0692742019891739,0.0642622336745262,0.0895578488707542,0.112477242946625

